MQT-TZ: Hardening IoT Brokers Using ARM TrustZone

The publish-subscribe paradigm is an efficient communication scheme with strong decoupling between the nodes, that is especially fit for large-scale deployments. It adapts natively to very dynamic settings and it is used in a diversity of real-world scenarios, including finance, smart cities, medical environments, or IoT sensors. Several of the mentioned application scenarios require increasingly stringent security guarantees due to the sensitive nature of the exchanged messages as well as the privacy demands of the clients/stakeholders/receivers. MQTT is a lightweight topic-based publish-subscribe protocol popular in edge and IoT settings, a de-facto standard widely adopted nowadays by the industry and researchers. However, MQTT brokers must process data in clear, hence exposing a large attack surface. This paper presents MQT-TZ, a secure MQTT broker leveraging Arm TrustZone, a trusted execution environment (TEE) commonly found even on inexpensive devices largely available on the market (such as Raspberry Pi units). We define a mutual TLS-based handshake and a two-layer encryption for end-to-end security using the TEE as a trusted proxy. The experimental evaluation of our fully implemented prototype with micro-, macro-benchmarks, as well as with real-world industrial workloads from a MedTech use-case, highlights several trade-offs using TrustZone TEE. We report several lessons learned while building and evaluating our system. We release MQT-TZ as open-source.

==> plots/aes/aes_rbpi.txt <==
------------------------------
AES 128/256 CBC ENCRYPT/DECRYPT BENCHMARK (16B vs 32B Key): 100 RUNS
Encrypt S: 	1.620500 0.310096	1.613710 0.291729
Encrypt NS: 	0.138210 1.282612	0.010130 0.003890
Decrypt S: 	1.618040 0.299104	1.600610 0.286704
Decrypt NS: 	0.006150 0.001734	0.007340 0.004141
--------------------------------------------------------------
		SECURE ENCRYPT/DECRYPT TIME BREAKDOWN
			ENCRYPT (16B / 32B)
prepare_aes (All) 	0.501740 0.155869	0.481280 0.154272
prepare_aes (Inv) 	0.500880 0.155588	0.480750 0.154318
set_iv (All) 		0.499030 0.154372	0.475140 0.150968
set_iv (Inv) 		0.257870 0.022085	0.262770 0.022628
set_key (All) 		0.256590 0.021771	0.258430 0.020272
set_key (Inv) 		0.512360 0.160192	0.494150 0.154005
cipher_buffer (All) 	0.518520 0.157477	0.490070 0.145733
cipher_buffer (Inv) 	0.346440 0.036023	0.373970 0.024515
			DECRYPT (16B / 32B)
prepare_aes (All) 	0.499660 0.154502	0.475710 0.151063
prepare_aes (Inv) 	0.499030 0.154372	0.475140 0.150968
set_iv (All) 		0.257010 0.021709	0.258820 0.020296
set_iv (Inv) 		0.256590 0.021771	0.258430 0.020272
set_key (All) 		0.519070 0.157567	0.490660 0.145753
set_key (Inv) 		0.518520 0.157477	0.490070 0.145733
cipher_buffer (All) 	0.342300 0.021599	0.375420 0.019447
cipher_buffer (Inv) 	0.341820 0.021675	0.375050 0.019491
--------------------------------------------------------------


==> plots/arm-sales/arm_sales.csv <==
1997,0.009
1998,0.051
1999,0.175
2000,0.367
2001,0.420
2002,0.456
2003,0.782
2004,1.272
2005,1.662
2006,2.4
2007,2.9
2008,4.0
2009,3.9
2010,6.1
2011,7.9
2012,8.7
2013,10
2014,12.1
2015,15.1
2016,17.7
2017,21
2018,22.9

2017,21
2018,22.9
2019,30
2020,30


==> plots/cache_benchmark/cache_benchmark.txt <==
- 128 Keys in Total Pre-loaded to Secure Storage
- Cache pre-filled w/ 12, 64, or 128 keys
- I ask for 128 keys to the cache (random) and report the average delay


==> plots/cache_benchmark/data/qemu/abs_cache_10.dat <==
32759
33010
31527
31178
32063
31122
32857
31134
32047
32982
32652
32263
31281
32622
33605
30116
30465
32901
32089
31066
30604
31297
32086
33431
32368
34195
30804
30916
30992
34314
33095
33288
31272
33012
31026
33127
34280
34038
34085
32622
33469
32311
31723
33191
32654
32041
33229
33033
34085
35730
33580
32593
35065
36859
33221
31653
32056
31521
33536
33409
31304
31041
31881
32494
33362
34990
31342
31637
32388
32253
32419
32181
33158
33508
31707
30886
31154
32954
33420
32836
31270
33658
32852
33336
34807
32111
33255
31528
32775
33214
30746
32497
30660
32339
31790
32552
32874
30275
32464
31848


==> plots/cache_benchmark/data/qemu/abs_cache_100.dat <==
2
4
7
7
6
10
11
0
3
2
10
6
5
3
10
6
4
1
3
7
9
4
4
4
1
6
6
8
6
4
2
2
2
2
6
7
5
4
8
1
4
8
5
5
3
2
1
6
5
7
4
7
4
9
6
3
3
8
3
8
10
2
7
10
3
6
9
3
12
6
6
3
5
8
3
4
2
5
3
8
4
5
8
3
5
7
3
0
3
7
3
3
2
2
10
1
5
6
1
6


==> plots/cache_benchmark/data/qemu/abs_cache_50.dat <==
23569
20118
20723
17993
20070
17720
16847
17883
15049
20620
19453
21929
17801
17941
23691
20414
17794
22916
18174
19733
17152
17800
22587
21233
18672
18963
21718
22371
18221
20574
22258
21160
21284
20365
19589
24371
19087
20732
22351
20219
19934
18695
20831
20211
20356
18662
22170
19861
19290
19526
20566
20098
19029
21407
15777
21392
19454
20075
20943
16884
19903
22783
19323
22696
17783
16225
19570
22823
19205
19237
21444
20751
19545
18426
19179
21340
20788
15588
21161
18052
20678
19520
21089
19346
18541
21673
19059
18839
21129
18722
19891
28521
22488
24903
18343
17060
18522
16899
17974
16842


==> plots/cache_benchmark/data/qemu/cache_10.dat <==
255.93
257.891
246.305
243.578
250.492
243.141
256.695
243.234
250.367
257.672
255.094
252.055
244.383
254.859
262.539
235.281
238.008
257.039
250.695
242.703
239.094
244.508
250.672
261.18
252.875
267.148
240.656
241.531
242.125
268.078
258.555
260.062
244.312
257.906
242.391
258.805
267.812
265.922
266.289
254.859
261.477
252.43
247.836
259.305
255.109
250.32
259.602
258.07
266.289
279.141
262.344
254.633
273.945
287.961
259.539
247.289
250.438
246.258
262
261.008
244.562
242.508
249.07
253.859
260.641
273.359
244.859
247.164
253.031
251.977
253.273
251.414
259.047
261.781
247.711
241.297
243.391
257.453
261.094
256.531
244.297
262.953
256.656
260.438
271.93
250.867
259.805
246.312
256.055
259.484
240.203
253.883
239.531
252.648
248.359
254.312
256.828
236.523
253.625
248.812


==> plots/cache_benchmark/data/qemu/cache_100.dat <==
0.015625
0.03125
0.0546875
0.0546875
0.046875
0.078125
0.0859375
0
0.0234375
0.015625
0.078125
0.046875
0.0390625
0.0234375
0.078125
0.046875
0.03125
0.0078125
0.0234375
0.0546875
0.0703125
0.03125
0.03125
0.03125
0.0078125
0.046875
0.046875
0.0625
0.046875
0.03125
0.015625
0.015625
0.015625
0.015625
0.046875
0.0546875
0.0390625
0.03125
0.0625
0.0078125
0.03125
0.0625
0.0390625
0.0390625
0.0234375
0.015625
0.0078125
0.046875
0.0390625
0.0546875
0.03125
0.0546875
0.03125
0.0703125
0.046875
0.0234375
0.0234375
0.0625
0.0234375
0.0625
0.078125
0.015625
0.0546875
0.078125
0.0234375
0.046875
0.0703125
0.0234375
0.09375
0.046875
0.046875
0.0234375
0.0390625
0.0625
0.0234375
0.03125
0.015625
0.0390625
0.0234375
0.0625
0.03125
0.0390625
0.0625
0.0234375
0.0390625
0.0546875
0.0234375
0
0.0234375
0.0546875
0.0234375
0.0234375
0.015625
0.015625
0.078125
0.0078125
0.0390625
0.046875
0.0078125
0.046875


==> plots/cache_benchmark/data/qemu/cache_50.dat <==
184.133
157.172
161.898
140.57
156.797
138.438
131.617
139.711
117.57
161.094
151.977
171.32
139.07
140.164
185.086
159.484
139.016
179.031
141.984
154.164
134
139.062
176.461
165.883
145.875
148.148
169.672
174.773
142.352
160.734
173.891
165.312
166.281
159.102
153.039
190.398
149.117
161.969
174.617
157.961
155.734
146.055
162.742
157.898
159.031
145.797
173.203
155.164
150.703
152.547
160.672
157.016
148.664
167.242
123.258
167.125
151.984
156.836
163.617
131.906
155.492
177.992
150.961
177.312
138.93
126.758
152.891
178.305
150.039
150.289
167.531
162.117
152.695
143.953
149.836
166.719
162.406
121.781
165.32
141.031
161.547
152.5
164.758
151.141
144.852
169.32
148.898
147.18
165.07
146.266
155.398
222.82
175.688
194.555
143.305
133.281
144.703
132.023
140.422
131.578


==> plots/cache_benchmark/data/qemu/cdf_cache_10.dat <==
235.281 1 1 100 0.01 0.01
236.523 1 2 100 0.01 0.02
238.008 1 3 100 0.01 0.03
239.094 1 4 100 0.01 0.04
239.531 1 5 100 0.01 0.05
240.203 1 6 100 0.01 0.06
240.656 1 7 100 0.01 0.07
241.297 1 8 100 0.01 0.08
241.531 1 9 100 0.01 0.09
242.125 1 10 100 0.01 0.1
242.391 1 11 100 0.01 0.11
242.508 1 12 100 0.01 0.12
242.703 1 13 100 0.01 0.13
243.141 1 14 100 0.01 0.14
243.234 1 15 100 0.01 0.15
243.391 1 16 100 0.01 0.16
243.578 1 17 100 0.01 0.17
244.297 1 18 100 0.01 0.18
244.312 1 19 100 0.01 0.19
244.383 1 20 100 0.01 0.2
244.508 1 21 100 0.01 0.21
244.562 1 22 100 0.01 0.22
244.859 1 23 100 0.01 0.23
246.258 1 24 100 0.01 0.24
246.305 1 25 100 0.01 0.25
246.312 1 26 100 0.01 0.26
247.164 1 27 100 0.01 0.27
247.289 1 28 100 0.01 0.28
247.711 1 29 100 0.01 0.29
247.836 1 30 100 0.01 0.3
248.359 1 31 100 0.01 0.31
248.812 1 32 100 0.01 0.32
249.07 1 33 100 0.01 0.33
250.32 1 34 100 0.01 0.34
250.367 1 35 100 0.01 0.35
250.438 1 36 100 0.01 0.36
250.492 1 37 100 0.01 0.37
250.672 1 38 100 0.01 0.38
250.695 1 39 100 0.01 0.39
250.867 1 40 100 0.01 0.4
251.414 1 41 100 0.01 0.41
251.977 1 42 100 0.01 0.42
252.055 1 43 100 0.01 0.43
252.43 1 44 100 0.01 0.44
252.648 1 45 100 0.01 0.45
252.875 1 46 100 0.01 0.46
253.031 1 47 100 0.01 0.47
253.273 1 48 100 0.01 0.48
253.625 1 49 100 0.01 0.49
253.859 1 50 100 0.01 0.5
253.883 1 51 100 0.01 0.51
254.312 1 52 100 0.01 0.52
254.633 1 53 100 0.01 0.53
254.859 2 55 100 0.02 0.55
255.094 1 56 100 0.01 0.56
255.109 1 57 100 0.01 0.57
255.93 1 58 100 0.01 0.58
256.055 1 59 100 0.01 0.59
256.531 1 60 100 0.01 0.6
256.656 1 61 100 0.01 0.61
256.695 1 62 100 0.01 0.62
256.828 1 63 100 0.01 0.63
257.039 1 64 100 0.01 0.64
257.453 1 65 100 0.01 0.65
257.672 1 66 100 0.01 0.66
257.891 1 67 100 0.01 0.67
257.906 1 68 100 0.01 0.68
258.07 1 69 100 0.01 0.69
258.555 1 70 100 0.01 0.7
258.805 1 71 100 0.01 0.71
259.047 1 72 100 0.01 0.72
259.305 1 73 100 0.01 0.73
259.484 1 74 100 0.01 0.74
259.539 1 75 100 0.01 0.75
259.602 1 76 100 0.01 0.76
259.805 1 77 100 0.01 0.77
260.062 1 78 100 0.01 0.78
260.438 1 79 100 0.01 0.79
260.641 1 80 100 0.01 0.8
261.008 1 81 100 0.01 0.81
261.094 1 82 100 0.01 0.82
261.18 1 83 100 0.01 0.83
261.477 1 84 100 0.01 0.84
261.781 1 85 100 0.01 0.85
262.0 1 86 100 0.01 0.86
262.344 1 87 100 0.01 0.87
262.539 1 88 100 0.01 0.88
262.953 1 89 100 0.01 0.89
265.922 1 90 100 0.01 0.9
266.289 2 92 100 0.02 0.92
267.148 1 93 100 0.01 0.93
267.812 1 94 100 0.01 0.94
268.078 1 95 100 0.01 0.95
271.93 1 96 100 0.01 0.96
273.359 1 97 100 0.01 0.97
273.945 1 98 100 0.01 0.98
279.141 1 99 100 0.01 0.99
287.961 1 100 100 0.01 1.0


==> plots/cache_benchmark/data/qemu/cdf_cache_100.dat <==
0.0 2 2 100 0.02 0.02
0.0078125 6 8 100 0.06 0.08
0.015625 11 19 100 0.11 0.19
0.0234375 17 36 100 0.17 0.36
0.03125 12 48 100 0.12 0.48
0.0390625 10 58 100 0.1 0.58
0.046875 14 72 100 0.14 0.72
0.0546875 9 81 100 0.09 0.81
0.0625 8 89 100 0.08 0.89
0.0703125 3 92 100 0.03 0.92
0.078125 6 98 100 0.06 0.98
0.0859375 1 99 100 0.01 0.99
0.09375 1 100 100 0.01 1.0


==> plots/cache_benchmark/data/qemu/cdf_cache_50.dat <==
117.57 1 1 100 0.01 0.01
121.781 1 2 100 0.01 0.02
123.258 1 3 100 0.01 0.03
126.758 1 4 100 0.01 0.04
131.578 1 5 100 0.01 0.05
131.617 1 6 100 0.01 0.06
131.906 1 7 100 0.01 0.07
132.023 1 8 100 0.01 0.08
133.281 1 9 100 0.01 0.09
134.0 1 10 100 0.01 0.1
138.438 1 11 100 0.01 0.11
138.93 1 12 100 0.01 0.12
139.016 1 13 100 0.01 0.13
139.062 1 14 100 0.01 0.14
139.07 1 15 100 0.01 0.15
139.711 1 16 100 0.01 0.16
140.164 1 17 100 0.01 0.17
140.422 1 18 100 0.01 0.18
140.57 1 19 100 0.01 0.19
141.031 1 20 100 0.01 0.2
141.984 1 21 100 0.01 0.21
142.352 1 22 100 0.01 0.22
143.305 1 23 100 0.01 0.23
143.953 1 24 100 0.01 0.24
144.703 1 25 100 0.01 0.25
144.852 1 26 100 0.01 0.26
145.797 1 27 100 0.01 0.27
145.875 1 28 100 0.01 0.28
146.055 1 29 100 0.01 0.29
146.266 1 30 100 0.01 0.3
147.18 1 31 100 0.01 0.31
148.148 1 32 100 0.01 0.32
148.664 1 33 100 0.01 0.33
148.898 1 34 100 0.01 0.34
149.117 1 35 100 0.01 0.35
149.836 1 36 100 0.01 0.36
150.039 1 37 100 0.01 0.37
150.289 1 38 100 0.01 0.38
150.703 1 39 100 0.01 0.39
150.961 1 40 100 0.01 0.4
151.141 1 41 100 0.01 0.41
151.977 1 42 100 0.01 0.42
151.984 1 43 100 0.01 0.43
152.5 1 44 100 0.01 0.44
152.547 1 45 100 0.01 0.45
152.695 1 46 100 0.01 0.46
152.891 1 47 100 0.01 0.47
153.039 1 48 100 0.01 0.48
154.164 1 49 100 0.01 0.49
155.164 1 50 100 0.01 0.5
155.398 1 51 100 0.01 0.51
155.492 1 52 100 0.01 0.52
155.734 1 53 100 0.01 0.53
156.797 1 54 100 0.01 0.54
156.836 1 55 100 0.01 0.55
157.016 1 56 100 0.01 0.56
157.172 1 57 100 0.01 0.57
157.898 1 58 100 0.01 0.58
157.961 1 59 100 0.01 0.59
159.031 1 60 100 0.01 0.6
159.102 1 61 100 0.01 0.61
159.484 1 62 100 0.01 0.62
160.672 1 63 100 0.01 0.63
160.734 1 64 100 0.01 0.64
161.094 1 65 100 0.01 0.65
161.547 1 66 100 0.01 0.66
161.898 1 67 100 0.01 0.67
161.969 1 68 100 0.01 0.68
162.117 1 69 100 0.01 0.69
162.406 1 70 100 0.01 0.7
162.742 1 71 100 0.01 0.71
163.617 1 72 100 0.01 0.72
164.758 1 73 100 0.01 0.73
165.07 1 74 100 0.01 0.74
165.312 1 75 100 0.01 0.75
165.32 1 76 100 0.01 0.76
165.883 1 77 100 0.01 0.77
166.281 1 78 100 0.01 0.78
166.719 1 79 100 0.01 0.79
167.125 1 80 100 0.01 0.8
167.242 1 81 100 0.01 0.81
167.531 1 82 100 0.01 0.82
169.32 1 83 100 0.01 0.83
169.672 1 84 100 0.01 0.84
171.32 1 85 100 0.01 0.85
173.203 1 86 100 0.01 0.86
173.891 1 87 100 0.01 0.87
174.617 1 88 100 0.01 0.88
174.773 1 89 100 0.01 0.89
175.688 1 90 100 0.01 0.9
176.461 1 91 100 0.01 0.91
177.312 1 92 100 0.01 0.92
177.992 1 93 100 0.01 0.93
178.305 1 94 100 0.01 0.94
179.031 1 95 100 0.01 0.95
184.133 1 96 100 0.01 0.96
185.086 1 97 100 0.01 0.97
190.398 1 98 100 0.01 0.98
194.555 1 99 100 0.01 0.99
222.82 1 100 100 0.01 1.0


==> plots/cache_benchmark/data/rbpi-powersave/abs_cache_10.dat <==
47187
46392
47519
45526
48015
47304
46526
45931
44575
46511
46252
45777
47752
46713
46505
47900
43875
46276
46241
46156
46374
47853
48225
46969
44032
47505
47641
50051
46519
46982
45598
45767
45453
47417
45267
46608
43801
47838
49365
44396
46243
47278
43951
47017
46200
46135
47737
46072
47302
48273
45991
49630
45362
46152
47107
45915
47552
48524
48355
45938
48452
47414
46602
47182
46177
46128
44947
46468
46537
46930
45658
46468
43880
44148
46624
46078
44836
46230
45685
48307
45460
45639
46840
48672
48161
45097
47252
44157
44722
47969
45761
44321
47774
43107
45901
45142
45215
48711
48170
48386


==> plots/cache_benchmark/data/rbpi-powersave/abs_cache_100.dat <==
1
0
1
2
3
1
1
1
1
2
1
1
1
2
0
1
2
0
0
1
2
0
1
1
0
0
1
1
1
1
0
1
0
1
1
1
0
1
2
1
0
1
1
0
0
1
1
0
0
1
0
1
1
1
1
2
0
1
2
1
1
1
1
0
1
0
0
0
2
1
1
0
1
1
1
0
1
1
1
1
0
0
1
1
0
0
0
1
2
0
1
1
1
1
0
1
1
0
0
1


==> plots/cache_benchmark/data/rbpi-powersave/abs_cache_50.dat <==
25918
24046
22272
26254
26242
25173
23926
23607
29085
28485
29682
25574
26460
26998
26796
29956
28568
23379
27930
27349
29768
23755
29915
24361
25375
26240
24857
20376
24573
22828
28883
26604
28673
23959
31328
22001
23759
26377
27482
26093
23062
24899
24183
25553
24896
27386
25886
26505
27343
22623
26942
25848
25618
28957
24570
28965
26486
23174
28782
23043
27225
24446
25156
25116
22628
27510
27586
30325
29447
27114
25704
25104
28635
28255
26673
26211
25988
29146
31742
21980
30154
24570
27093
23369
30816
25069
23721
25677
25070
27161
25718
22934
27418
26275
26795
25863
24968
23088
26224
22924


==> plots/cache_benchmark/data/rbpi-powersave/cache_10.dat <==
368.648
362.438
371.242
355.672
375.117
369.562
363.484
358.836
348.242
363.367
361.344
357.633
373.062
364.945
363.32
374.219
342.773
361.531
361.258
360.594
362.297
373.852
376.758
366.945
344
371.133
372.195
391.023
363.43
367.047
356.234
357.555
355.102
370.445
353.648
364.125
342.195
373.734
385.664
346.844
361.273
369.359
343.367
367.32
360.938
360.43
372.945
359.938
369.547
377.133
359.305
387.734
354.391
360.562
368.023
358.711
371.5
379.094
377.773
358.891
378.531
370.422
364.078
368.609
360.758
360.375
351.148
363.031
363.57
366.641
356.703
363.031
342.812
344.906
364.25
359.984
350.281
361.172
356.914
377.398
355.156
356.555
365.938
380.25
376.258
352.32
369.156
344.977
349.391
374.758
357.508
346.258
373.234
336.773
358.602
352.672
353.242
380.555
376.328
378.016


==> plots/cache_benchmark/data/rbpi-powersave/cache_100.dat <==
0.0078125
0
0.0078125
0.015625
0.0234375
0.0078125
0.0078125
0.0078125
0.0078125
0.015625
0.0078125
0.0078125
0.0078125
0.015625
0
0.0078125
0.015625
0
0
0.0078125
0.015625
0
0.0078125
0.0078125
0
0
0.0078125
0.0078125
0.0078125
0.0078125
0
0.0078125
0
0.0078125
0.0078125
0.0078125
0
0.0078125
0.015625
0.0078125
0
0.0078125
0.0078125
0
0
0.0078125
0.0078125
0
0
0.0078125
0
0.0078125
0.0078125
0.0078125
0.0078125
0.015625
0
0.0078125
0.015625
0.0078125
0.0078125
0.0078125
0.0078125
0
0.0078125
0
0
0
0.015625
0.0078125
0.0078125
0
0.0078125
0.0078125
0.0078125
0
0.0078125
0.0078125
0.0078125
0.0078125
0
0
0.0078125
0.0078125
0
0
0
0.0078125
0.015625
0
0.0078125
0.0078125
0.0078125
0.0078125
0
0.0078125
0.0078125
0
0
0.0078125


==> plots/cache_benchmark/data/rbpi-powersave/cache_50.dat <==
202.484
187.859
174
205.109
205.016
196.664
186.922
184.43
227.227
222.539
231.891
199.797
206.719
210.922
209.344
234.031
223.188
182.648
218.203
213.664
232.562
185.586
233.711
190.32
198.242
205
194.195
159.188
191.977
178.344
225.648
207.844
224.008
187.18
244.75
171.883
185.617
206.07
214.703
203.852
180.172
194.523
188.93
199.633
194.5
213.953
202.234
207.07
213.617
176.742
210.484
201.938
200.141
226.227
191.953
226.289
206.922
181.047
224.859
180.023
212.695
190.984
196.531
196.219
176.781
214.922
215.516
236.914
230.055
211.828
200.812
196.125
223.711
220.742
208.383
204.773
203.031
227.703
247.984
171.719
235.578
191.953
211.664
182.57
240.75
195.852
185.32
200.602
195.859
212.195
200.922
179.172
214.203
205.273
209.336
202.055
195.062
180.375
204.875
179.094


==> plots/cache_benchmark/data/rbpi-powersave/cdf_cache_10.dat <==
336.773 1 1 100 0.01 0.01
342.195 1 2 100 0.01 0.02
342.773 1 3 100 0.01 0.03
342.812 1 4 100 0.01 0.04
343.367 1 5 100 0.01 0.05
344.0 1 6 100 0.01 0.06
344.906 1 7 100 0.01 0.07
344.977 1 8 100 0.01 0.08
346.258 1 9 100 0.01 0.09
346.844 1 10 100 0.01 0.1
348.242 1 11 100 0.01 0.11
349.391 1 12 100 0.01 0.12
350.281 1 13 100 0.01 0.13
351.148 1 14 100 0.01 0.14
352.32 1 15 100 0.01 0.15
352.672 1 16 100 0.01 0.16
353.242 1 17 100 0.01 0.17
353.648 1 18 100 0.01 0.18
354.391 1 19 100 0.01 0.19
355.102 1 20 100 0.01 0.2
355.156 1 21 100 0.01 0.21
355.672 1 22 100 0.01 0.22
356.234 1 23 100 0.01 0.23
356.555 1 24 100 0.01 0.24
356.703 1 25 100 0.01 0.25
356.914 1 26 100 0.01 0.26
357.508 1 27 100 0.01 0.27
357.555 1 28 100 0.01 0.28
357.633 1 29 100 0.01 0.29
358.602 1 30 100 0.01 0.3
358.711 1 31 100 0.01 0.31
358.836 1 32 100 0.01 0.32
358.891 1 33 100 0.01 0.33
359.305 1 34 100 0.01 0.34
359.938 1 35 100 0.01 0.35
359.984 1 36 100 0.01 0.36
360.375 1 37 100 0.01 0.37
360.43 1 38 100 0.01 0.38
360.562 1 39 100 0.01 0.39
360.594 1 40 100 0.01 0.4
360.758 1 41 100 0.01 0.41
360.938 1 42 100 0.01 0.42
361.172 1 43 100 0.01 0.43
361.258 1 44 100 0.01 0.44
361.273 1 45 100 0.01 0.45
361.344 1 46 100 0.01 0.46
361.531 1 47 100 0.01 0.47
362.297 1 48 100 0.01 0.48
362.438 1 49 100 0.01 0.49
363.031 2 51 100 0.02 0.51
363.32 1 52 100 0.01 0.52
363.367 1 53 100 0.01 0.53
363.43 1 54 100 0.01 0.54
363.484 1 55 100 0.01 0.55
363.57 1 56 100 0.01 0.56
364.078 1 57 100 0.01 0.57
364.125 1 58 100 0.01 0.58
364.25 1 59 100 0.01 0.59
364.945 1 60 100 0.01 0.6
365.938 1 61 100 0.01 0.61
366.641 1 62 100 0.01 0.62
366.945 1 63 100 0.01 0.63
367.047 1 64 100 0.01 0.64
367.32 1 65 100 0.01 0.65
368.023 1 66 100 0.01 0.66
368.609 1 67 100 0.01 0.67
368.648 1 68 100 0.01 0.68
369.156 1 69 100 0.01 0.69
369.359 1 70 100 0.01 0.7
369.547 1 71 100 0.01 0.71
369.562 1 72 100 0.01 0.72
370.422 1 73 100 0.01 0.73
370.445 1 74 100 0.01 0.74
371.133 1 75 100 0.01 0.75
371.242 1 76 100 0.01 0.76
371.5 1 77 100 0.01 0.77
372.195 1 78 100 0.01 0.78
372.945 1 79 100 0.01 0.79
373.062 1 80 100 0.01 0.8
373.234 1 81 100 0.01 0.81
373.734 1 82 100 0.01 0.82
373.852 1 83 100 0.01 0.83
374.219 1 84 100 0.01 0.84
374.758 1 85 100 0.01 0.85
375.117 1 86 100 0.01 0.86
376.258 1 87 100 0.01 0.87
376.328 1 88 100 0.01 0.88
376.758 1 89 100 0.01 0.89
377.133 1 90 100 0.01 0.9
377.398 1 91 100 0.01 0.91
377.773 1 92 100 0.01 0.92
378.016 1 93 100 0.01 0.93
378.531 1 94 100 0.01 0.94
379.094 1 95 100 0.01 0.95
380.25 1 96 100 0.01 0.96
380.555 1 97 100 0.01 0.97
385.664 1 98 100 0.01 0.98
387.734 1 99 100 0.01 0.99
391.023 1 100 100 0.01 1.0


==> plots/cache_benchmark/data/rbpi-powersave/cdf_cache_100.dat <==
0.0 32 32 100 0.32 0.32
0.0078125 57 89 100 0.57 0.89
0.015625 10 99 100 0.1 0.99
0.0234375 1 100 100 0.01 1.0


==> plots/cache_benchmark/data/rbpi-powersave/cdf_cache_50.dat <==
159.188 1 1 100 0.01 0.01
171.719 1 2 100 0.01 0.02
171.883 1 3 100 0.01 0.03
174.0 1 4 100 0.01 0.04
176.742 1 5 100 0.01 0.05
176.781 1 6 100 0.01 0.06
178.344 1 7 100 0.01 0.07
179.094 1 8 100 0.01 0.08
179.172 1 9 100 0.01 0.09
180.023 1 10 100 0.01 0.1
180.172 1 11 100 0.01 0.11
180.375 1 12 100 0.01 0.12
181.047 1 13 100 0.01 0.13
182.57 1 14 100 0.01 0.14
182.648 1 15 100 0.01 0.15
184.43 1 16 100 0.01 0.16
185.32 1 17 100 0.01 0.17
185.586 1 18 100 0.01 0.18
185.617 1 19 100 0.01 0.19
186.922 1 20 100 0.01 0.2
187.18 1 21 100 0.01 0.21
187.859 1 22 100 0.01 0.22
188.93 1 23 100 0.01 0.23
190.32 1 24 100 0.01 0.24
190.984 1 25 100 0.01 0.25
191.953 2 27 100 0.02 0.27
191.977 1 28 100 0.01 0.28
194.195 1 29 100 0.01 0.29
194.5 1 30 100 0.01 0.3
194.523 1 31 100 0.01 0.31
195.062 1 32 100 0.01 0.32
195.852 1 33 100 0.01 0.33
195.859 1 34 100 0.01 0.34
196.125 1 35 100 0.01 0.35
196.219 1 36 100 0.01 0.36
196.531 1 37 100 0.01 0.37
196.664 1 38 100 0.01 0.38
198.242 1 39 100 0.01 0.39
199.633 1 40 100 0.01 0.4
199.797 1 41 100 0.01 0.41
200.141 1 42 100 0.01 0.42
200.602 1 43 100 0.01 0.43
200.812 1 44 100 0.01 0.44
200.922 1 45 100 0.01 0.45
201.938 1 46 100 0.01 0.46
202.055 1 47 100 0.01 0.47
202.234 1 48 100 0.01 0.48
202.484 1 49 100 0.01 0.49
203.031 1 50 100 0.01 0.5
203.852 1 51 100 0.01 0.51
204.773 1 52 100 0.01 0.52
204.875 1 53 100 0.01 0.53
205.0 1 54 100 0.01 0.54
205.016 1 55 100 0.01 0.55
205.109 1 56 100 0.01 0.56
205.273 1 57 100 0.01 0.57
206.07 1 58 100 0.01 0.58
206.719 1 59 100 0.01 0.59
206.922 1 60 100 0.01 0.6
207.07 1 61 100 0.01 0.61
207.844 1 62 100 0.01 0.62
208.383 1 63 100 0.01 0.63
209.336 1 64 100 0.01 0.64
209.344 1 65 100 0.01 0.65
210.484 1 66 100 0.01 0.66
210.922 1 67 100 0.01 0.67
211.664 1 68 100 0.01 0.68
211.828 1 69 100 0.01 0.69
212.195 1 70 100 0.01 0.7
212.695 1 71 100 0.01 0.71
213.617 1 72 100 0.01 0.72
213.664 1 73 100 0.01 0.73
213.953 1 74 100 0.01 0.74
214.203 1 75 100 0.01 0.75
214.703 1 76 100 0.01 0.76
214.922 1 77 100 0.01 0.77
215.516 1 78 100 0.01 0.78
218.203 1 79 100 0.01 0.79
220.742 1 80 100 0.01 0.8
222.539 1 81 100 0.01 0.81
223.188 1 82 100 0.01 0.82
223.711 1 83 100 0.01 0.83
224.008 1 84 100 0.01 0.84
224.859 1 85 100 0.01 0.85
225.648 1 86 100 0.01 0.86
226.227 1 87 100 0.01 0.87
226.289 1 88 100 0.01 0.88
227.227 1 89 100 0.01 0.89
227.703 1 90 100 0.01 0.9
230.055 1 91 100 0.01 0.91
231.891 1 92 100 0.01 0.92
232.562 1 93 100 0.01 0.93
233.711 1 94 100 0.01 0.94
234.031 1 95 100 0.01 0.95
235.578 1 96 100 0.01 0.96
236.914 1 97 100 0.01 0.97
240.75 1 98 100 0.01 0.98
244.75 1 99 100 0.01 0.99
247.984 1 100 100 0.01 1.0


==> plots/cache_benchmark/styles.inc <==
#Checkout pt styles at:
#http://stelweb.asu.cas.cz/~nemeth/work/stuff/gnuplot/

set ylabel offset 2,0,0
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray60' lt 1 lw 1
set style line 3 lc rgb 'gray30' lt 1 lw 1
set style line 4 lc rgb 'black'  lt 1 lw 1

set style line 5 lt 1 lc rgb "red" lw 1 pt 9 ps 1.5
set style line 6 lt 2 lc rgb "green" lw 1 pt 11 ps 1.5
set style line 7 lt 3 lc rgb "blue" lw 1 pt 13 ps 1.5
set style line 8 lt 4 lc rgb "black" lw 1 pt 8 ps 1.5
set style line 9 lt 4 lc rgb "orange"  lw 1.4 pt 8 ps 1.5
set style line 10 lt 4 lc rgb "brown"  lw 1.4 pt 8 ps 1.5
set style line 11 lt 4 lc rgb "yellow"  lw 1.4 pt 8 ps 1.5


#DIFFERENT COLORS FOR DIFFERENT VALUES OF K
set style line 2000 lt 1 lc rgb "#404040" lw 3 pt 1 ps 2
set style line 2001 lt 1 lc rgb "#404040" lw 3 pt 2 ps 2 
set style line 2003 lt 1 lc rgb "#404040" lw 3 pt 3 ps 2 
set style line 2005 lt 1 lc rgb "#404040" lw 3 pt 4 ps 2 
set style line 2007 lt 1 lc rgb "#404040" lw 3 pt 5 ps 2 

#TOR
set style line 2100 lt 1 lc rgb "#404040" lw 3 pt 11 ps 2 
#DIRECT
set style line 2101 lt 1 lc rgb "#404040" lw 3 pt 31 ps 2 
#X-Search
set style line 2102 lt 1 lc rgb "#404040" lw 3 pt 2 ps 2 
#X-Search rejected
set style line 2103 lt 1 lc rgb "#404040" lw 3 pt 6 ps 2 
#Limit
set style line 2104 lt 1 lc rgb "red" lw 5 pt -1 ps 2 


set style line 77 lt 3 lc rgb "blue" lw 4 pt 13 ps 1.5
set style line 13 lt 5 lc rgb "black" lw 4 pt 14 ps 2

# LINESTYLE USED IN FILLEDCURVES PLOTS
set style line 10 lt 1 lc rgb "black" lw 1
set style arrow 1 nohead ls 10

set style line 11 lt 1 lc rgb "#CCCCCC" lw 3
set style arrow 2 nohead ls 11

set style line 12 lt 1 lc rgb "#888888" lw 4

#LINESTYLE for CHURN TRACES
set style line 20 lt 1 lc rgb "black" lw 0.5
set style line 30 lt 1 lc rgb "black" lw 0.1


#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6

# style for number of packets (small dashed)
set style line 200 lt 21 lc rgb "black" lw 2


# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0


==> plots/cdf_delays/cdf_delays.txt <==
### Macrobenchmark 1

+ Measure the CDF in the delay of receiving a <FIXED SIZE> message.


==> plots/cdf_delays/data/cdf_mqtt.dat <==
0.00891209 1 1 100 0.01 0.01
0.00895452 1 2 100 0.01 0.02
0.00957632 1 3 100 0.01 0.03
0.00958037 1 4 100 0.01 0.04
0.0103557 1 5 100 0.01 0.05
0.011009 1 6 100 0.01 0.06
0.011225 1 7 100 0.01 0.07
0.0118554 1 8 100 0.01 0.08
0.0119369 1 9 100 0.01 0.09
0.0123055 1 10 100 0.01 0.1
0.0126717 1 11 100 0.01 0.11
0.0129755 1 12 100 0.01 0.12
0.0134282 1 13 100 0.01 0.13
0.0141807 1 14 100 0.01 0.14
0.0149961 1 15 100 0.01 0.15
0.0152569 1 16 100 0.01 0.16
0.0163689 1 17 100 0.01 0.17
0.0170562 1 18 100 0.01 0.18
0.0171218 1 19 100 0.01 0.19
0.0172601 1 20 100 0.01 0.2
0.0174878 1 21 100 0.01 0.21
0.0179112 1 22 100 0.01 0.22
0.0180812 1 23 100 0.01 0.23
0.0194588 1 24 100 0.01 0.24
0.0195239 1 25 100 0.01 0.25
0.0196116 1 26 100 0.01 0.26
0.0213826 1 27 100 0.01 0.27
0.0235667 1 28 100 0.01 0.28
0.0237682 1 29 100 0.01 0.29
0.024519 1 30 100 0.01 0.3
0.0257227 1 31 100 0.01 0.31
0.0262017 1 32 100 0.01 0.32
0.0262153 1 33 100 0.01 0.33
0.0262935 1 34 100 0.01 0.34
0.0263147 1 35 100 0.01 0.35
0.0266168 1 36 100 0.01 0.36
0.0267334 1 37 100 0.01 0.37
0.02688 1 38 100 0.01 0.38
0.0271528 1 39 100 0.01 0.39
0.0272052 1 40 100 0.01 0.4
0.0273023 1 41 100 0.01 0.41
0.027477 1 42 100 0.01 0.42
0.0275168 1 43 100 0.01 0.43
0.0276387 1 44 100 0.01 0.44
0.0284638 1 49 100 0.01 0.49
0.0284705 1 50 100 0.01 0.5
0.0287242 1 51 100 0.01 0.51
0.0287573 1 52 100 0.01 0.52
0.028815 1 53 100 0.01 0.53
0.0288405 1 54 100 0.01 0.54
0.0288472 1 55 100 0.01 0.55
0.0288527 1 56 100 0.01 0.56
0.0288739 1 57 100 0.01 0.57
0.029038 1 58 100 0.01 0.58
0.0290785 1 59 100 0.01 0.59
0.0293002 1 60 100 0.01 0.6
0.0293958 1 61 100 0.01 0.61
0.0293965 1 62 100 0.01 0.62
0.0293996 1 63 100 0.01 0.63
0.0295358 1 64 100 0.01 0.64
0.0296292 1 65 100 0.01 0.65
0.0296483 1 66 100 0.01 0.66
0.0297353 1 67 100 0.01 0.67
0.0299168 1 68 100 0.01 0.68
0.029937 1 69 100 0.01 0.69
0.0300651 1 70 100 0.01 0.7
0.0302386 1 71 100 0.01 0.71
0.0302544 1 72 100 0.01 0.72
0.0304351 1 73 100 0.01 0.73
0.0305808 1 74 100 0.01 0.74
0.0307479 1 75 100 0.01 0.75
0.0307734 1 76 100 0.01 0.76
0.0308239 1 77 100 0.01 0.77
0.0308728 1 78 100 0.01 0.78
0.0309174 1 79 100 0.01 0.79
0.0309966 1 80 100 0.01 0.8
0.0311205 1 81 100 0.01 0.81
0.0314181 1 82 100 0.01 0.82
0.0314658 1 83 100 0.01 0.83
0.031503 1 84 100 0.01 0.84
0.0317822 1 85 100 0.01 0.85
0.0318642 1 86 100 0.01 0.86
0.0321484 1 87 100 0.01 0.87
0.0323613 1 88 100 0.01 0.88
0.0326176 1 89 100 0.01 0.89
0.0326211 1 90 100 0.01 0.9
0.0326746 1 91 100 0.01 0.91
0.0326762 1 92 100 0.01 0.92
0.032742 1 93 100 0.01 0.93
0.0329494 1 94 100 0.01 0.94
0.033123 1 95 100 0.01 0.95
0.0332878 1 96 100 0.01 0.96
0.0336642 1 97 100 0.01 0.97
0.037637 1 98 100 0.01 0.98
0.0376799 1 99 100 0.01 0.99
0.0385804 1 100 100 0.01 1.0


==> plots/cdf_delays/data/cdf_mqttz.dat <==
0.17 2 2 100 0.02 0.02
0.175362 1 3 100 0.01 0.03
0.177648 1 4 100 0.01 0.04
0.17995 1 5 100 0.01 0.05
0.180401 1 6 100 0.01 0.06
0.181321 1 7 100 0.01 0.07
0.183291 1 8 100 0.01 0.08
0.187147 1 9 100 0.01 0.09
0.187476 1 10 100 0.01 0.1
0.187501 1 11 100 0.01 0.11
0.187509 1 12 100 0.01 0.12
0.187842 1 13 100 0.01 0.13
0.188736 1 14 100 0.01 0.14
0.190188 1 15 100 0.01 0.15
0.191475 1 16 100 0.01 0.16
0.191713 1 17 100 0.01 0.17
0.191825 1 18 100 0.01 0.18
0.191833 1 19 100 0.01 0.19
0.191977 1 20 100 0.01 0.2
0.193324 1 21 100 0.01 0.21
0.195664 1 22 100 0.01 0.22
0.19601 1 23 100 0.01 0.23
0.19725 1 24 100 0.01 0.24
0.199521 1 25 100 0.01 0.25
0.201619 1 26 100 0.01 0.26
0.20298 1 27 100 0.01 0.27
0.204336 1 28 100 0.01 0.28
0.205696 1 29 100 0.01 0.29
0.205793 1 30 100 0.01 0.3
0.206643 1 31 100 0.01 0.31
0.208014 1 32 100 0.01 0.32
0.208364 1 33 100 0.01 0.33
0.209616 1 34 100 0.01 0.34
0.211305 1 35 100 0.01 0.35
0.211492 1 36 100 0.01 0.36
0.212312 1 37 100 0.01 0.37
0.21294 1 38 100 0.01 0.38
0.213152 1 39 100 0.01 0.39
0.213327 1 40 100 0.01 0.4
0.21368 1 41 100 0.01 0.41
0.213707 1 42 100 0.01 0.42
0.213805 1 43 100 0.01 0.43
0.214441 1 44 100 0.01 0.44
0.215107 1 45 100 0.01 0.45
0.217823 1 50 100 0.01 0.5
0.218626 1 51 100 0.01 0.51
0.218755 1 52 100 0.01 0.52
0.218781 1 53 100 0.01 0.53
0.218854 1 54 100 0.01 0.54
0.219072 1 55 100 0.01 0.55
0.219481 1 56 100 0.01 0.56
0.220256 1 57 100 0.01 0.57
0.220263 1 58 100 0.01 0.58
0.22219 1 59 100 0.01 0.59
0.22252 1 60 100 0.01 0.6
0.224012 1 61 100 0.01 0.61
0.225642 1 62 100 0.01 0.62
0.226466 1 63 100 0.01 0.63
0.227011 1 64 100 0.01 0.64
0.229218 1 65 100 0.01 0.65
0.23372 1 66 100 0.01 0.66
0.234533 1 67 100 0.01 0.67
0.237373 1 68 100 0.01 0.68
0.239546 1 69 100 0.01 0.69
0.240217 1 70 100 0.01 0.7
0.241803 1 71 100 0.01 0.71
0.243802 1 72 100 0.01 0.72
0.246818 1 73 100 0.01 0.73
0.248801 1 74 100 0.01 0.74
0.248915 1 75 100 0.01 0.75
0.250772 1 76 100 0.01 0.76
0.250886 1 77 100 0.01 0.77
0.254062 1 78 100 0.01 0.78
0.25683 1 79 100 0.01 0.79
0.266044 1 80 100 0.01 0.8
0.27 8 88 100 0.08 0.88
0.277511 1 89 100 0.01 0.89
0.284431 1 90 100 0.01 0.9
0.290195 1 91 100 0.01 0.91
0.290226 1 92 100 0.01 0.92
0.298973 1 93 100 0.01 0.93
0.299775 1 94 100 0.01 0.94
0.304633 1 95 100 0.01 0.95
0.340152 1 96 100 0.01 0.96
0.345196 1 97 100 0.01 0.97
0.35875 1 98 100 0.01 0.98
0.435429 1 99 100 0.01 0.99
0.441385 1 100 100 0.01 1.0


==> plots/cdf_delays/data/cdf_mqttz_mem.dat <==
0.0190315 1 1 100 0.01 0.01
0.0330777 1 2 100 0.01 0.02
0.0351284 1 3 100 0.01 0.03
0.0364666 1 4 100 0.01 0.04
0.0373621 1 5 100 0.01 0.05
0.0378957 1 6 100 0.01 0.06
0.0391169 1 7 100 0.01 0.07
0.0393286 1 8 100 0.01 0.08
0.173532 1 9 100 0.01 0.09
0.178108 1 10 100 0.01 0.1
0.181082 1 11 100 0.01 0.11
0.183572 1 12 100 0.01 0.12
0.191172 1 13 100 0.01 0.13
0.191223 1 14 100 0.01 0.14
0.192445 1 15 100 0.01 0.15
0.193176 1 16 100 0.01 0.16
0.194603 1 17 100 0.01 0.17
0.194679 1 18 100 0.01 0.18
0.19527 1 19 100 0.01 0.19
0.196299 1 20 100 0.01 0.2
0.196421 1 21 100 0.01 0.21
0.197188 1 22 100 0.01 0.22
0.197201 1 23 100 0.01 0.23
0.198023 1 24 100 0.01 0.24
0.198494 1 25 100 0.01 0.25
0.198497 1 26 100 0.01 0.26
0.199313 1 27 100 0.01 0.27
0.199662 1 28 100 0.01 0.28
0.199897 1 29 100 0.01 0.29
0.200494 1 30 100 0.01 0.3
0.200661 1 31 100 0.01 0.31
0.201581 1 32 100 0.01 0.32
0.201609 1 33 100 0.01 0.33
0.201817 1 34 100 0.01 0.34
0.202036 1 35 100 0.01 0.35
0.20204 1 36 100 0.01 0.36
0.202337 1 37 100 0.01 0.37
0.202465 1 38 100 0.01 0.38
0.2027 1 39 100 0.01 0.39
0.202898 1 40 100 0.01 0.4
0.203039 1 41 100 0.01 0.41
0.203104 1 42 100 0.01 0.42
0.204019 1 43 100 0.01 0.43
0.204555 1 44 100 0.01 0.44
0.205069 1 49 100 0.01 0.49
0.205124 1 50 100 0.01 0.5
0.205392 1 51 100 0.01 0.51
0.205772 1 52 100 0.01 0.52
0.2061 1 53 100 0.01 0.53
0.206334 1 54 100 0.01 0.54
0.206564 1 55 100 0.01 0.55
0.20683 1 56 100 0.01 0.56
0.207326 1 57 100 0.01 0.57
0.207724 1 58 100 0.01 0.58
0.208181 1 59 100 0.01 0.59
0.209336 1 60 100 0.01 0.6
0.209684 1 61 100 0.01 0.61
0.209881 1 62 100 0.01 0.62
0.20998 1 63 100 0.01 0.63
0.210016 1 64 100 0.01 0.64
0.210079 1 65 100 0.01 0.65
0.210841 1 66 100 0.01 0.66
0.212178 1 67 100 0.01 0.67
0.212328 1 68 100 0.01 0.68
0.212335 1 69 100 0.01 0.69
0.212435 1 70 100 0.01 0.7
0.21244 1 71 100 0.01 0.71
0.212907 1 72 100 0.01 0.72
0.212974 1 73 100 0.01 0.73
0.213234 1 74 100 0.01 0.74
0.214044 1 75 100 0.01 0.75
0.21419 1 76 100 0.01 0.76
0.214975 1 77 100 0.01 0.77
0.216038 1 78 100 0.01 0.78
0.217497 1 79 100 0.01 0.79
0.218293 1 80 100 0.01 0.8
0.219609 1 81 100 0.01 0.81
0.221018 1 82 100 0.01 0.82
0.221236 1 83 100 0.01 0.83
0.221259 1 84 100 0.01 0.84
0.222281 1 85 100 0.01 0.85
0.224591 1 86 100 0.01 0.86
0.225011 1 87 100 0.01 0.87
0.226723 1 88 100 0.01 0.88
0.229697 1 89 100 0.01 0.89
0.229935 1 90 100 0.01 0.9
0.23917 1 91 100 0.01 0.91
0.243603 1 92 100 0.01 0.92
0.24792 1 93 100 0.01 0.93
0.249618 1 94 100 0.01 0.94
0.258945 1 95 100 0.01 0.95
0.259092 1 96 100 0.01 0.96
0.27123 1 97 100 0.01 0.97
0.274958 1 98 100 0.01 0.98
0.295816 1 99 100 0.01 0.99
0.32671 1 100 100 0.01 1.0


==> plots/cdf_delays/data/cdf_mqttz_new.dat <==
0.0131049 1 1 100 0.01 0.01
0.0170326 1 2 100 0.01 0.02
0.0291464 1 3 100 0.01 0.03
0.0343249 1 4 100 0.01 0.04
0.0345924 1 5 100 0.01 0.05
0.0357881 1 6 100 0.01 0.06
0.0364335 1 7 100 0.01 0.07
0.0372317 1 8 100 0.01 0.08
0.197803 1 9 100 0.01 0.09
0.201917 1 10 100 0.01 0.1
0.212176 1 11 100 0.01 0.11
0.213714 1 12 100 0.01 0.12
0.218262 1 13 100 0.01 0.13
0.218494 1 14 100 0.01 0.14
0.218972 1 15 100 0.01 0.15
0.219668 1 16 100 0.01 0.16
0.22055 1 17 100 0.01 0.17
0.221568 1 18 100 0.01 0.18
0.22263 1 19 100 0.01 0.19
0.22471 1 20 100 0.01 0.2
0.226888 1 21 100 0.01 0.21
0.226985 1 22 100 0.01 0.22
0.227288 1 23 100 0.01 0.23
0.227429 1 24 100 0.01 0.24
0.228065 1 25 100 0.01 0.25
0.228206 1 26 100 0.01 0.26
0.228365 1 27 100 0.01 0.27
0.228459 1 28 100 0.01 0.28
0.229401 1 29 100 0.01 0.29
0.229402 1 30 100 0.01 0.3
0.2302 1 31 100 0.01 0.31
0.230533 1 32 100 0.01 0.32
0.230655 1 33 100 0.01 0.33
0.230791 1 34 100 0.01 0.34
0.231011 1 35 100 0.01 0.35
0.231242 1 36 100 0.01 0.36
0.231549 1 37 100 0.01 0.37
0.231575 1 38 100 0.01 0.38
0.231997 1 39 100 0.01 0.39
0.232291 1 40 100 0.01 0.4
0.232325 1 41 100 0.01 0.41
0.232418 1 42 100 0.01 0.42
0.233397 1 43 100 0.01 0.43
0.233662 1 44 100 0.01 0.44
0.234185 1 49 100 0.01 0.49
0.234278 1 50 100 0.01 0.5
0.234535 1 51 100 0.01 0.51
0.234805 1 52 100 0.01 0.52
0.235438 1 53 100 0.01 0.53
0.235455 1 54 100 0.01 0.54
0.235829 1 55 100 0.01 0.55
0.235865 1 56 100 0.01 0.56
0.236173 1 57 100 0.01 0.57
0.237239 1 58 100 0.01 0.58
0.237551 1 59 100 0.01 0.59
0.237918 1 60 100 0.01 0.6
0.23804 1 61 100 0.01 0.61
0.238165 1 62 100 0.01 0.62
0.238552 1 63 100 0.01 0.63
0.238567 1 64 100 0.01 0.64
0.239526 1 65 100 0.01 0.65
0.240282 1 66 100 0.01 0.66
0.241665 1 67 100 0.01 0.67
0.242389 1 68 100 0.01 0.68
0.242642 1 69 100 0.01 0.69
0.243076 1 70 100 0.01 0.7
0.243446 1 71 100 0.01 0.71
0.244792 1 72 100 0.01 0.72
0.245066 1 73 100 0.01 0.73
0.245084 1 74 100 0.01 0.74
0.245453 1 75 100 0.01 0.75
0.246007 1 76 100 0.01 0.76
0.246141 1 77 100 0.01 0.77
0.24623 1 78 100 0.01 0.78
0.247335 1 79 100 0.01 0.79
0.250858 1 80 100 0.01 0.8
0.251491 1 81 100 0.01 0.81
0.256655 1 82 100 0.01 0.82
0.258586 1 83 100 0.01 0.83
0.266307 1 84 100 0.01 0.84
0.266428 1 85 100 0.01 0.85
0.268247 1 86 100 0.01 0.86
0.274652 1 87 100 0.01 0.87
0.281738 1 88 100 0.01 0.88
0.293557 1 89 100 0.01 0.89
0.294977 1 90 100 0.01 0.9
0.34692 1 91 100 0.01 0.91
0.348737 1 92 100 0.01 0.92
0.355185 1 93 100 0.01 0.93
0.35552 1 94 100 0.01 0.94
0.356824 1 95 100 0.01 0.95
0.365778 1 96 100 0.01 0.96
0.376622 1 97 100 0.01 0.97
0.440886 1 98 100 0.01 0.98
0.466899 1 99 100 0.01 0.99
0.57942 1 100 100 0.01 1.0


==> plots/cdf_delays/data/cdf_mqttz_nw_reencrypt.dat <==
0.0127945 1 1 100 0.01 0.01
0.0151467 1 2 100 0.01 0.02
0.0153205 1 3 100 0.01 0.03
0.0169406 1 4 100 0.01 0.04
0.0345657 1 5 100 0.01 0.05
0.0635359 1 6 100 0.01 0.06
0.0667372 1 7 100 0.01 0.07
0.0667918 1 8 100 0.01 0.08
0.0681863 1 9 100 0.01 0.09
0.0691521 1 10 100 0.01 0.1
0.0692358 1 11 100 0.01 0.11
0.0710104 1 12 100 0.01 0.12
0.0715907 1 13 100 0.01 0.13
0.0717034 1 14 100 0.01 0.14
0.0718877 1 15 100 0.01 0.15
0.072047 1 16 100 0.01 0.16
0.0720565 1 17 100 0.01 0.17
0.0720742 1 18 100 0.01 0.18
0.0721095 1 19 100 0.01 0.19
0.0724134 1 20 100 0.01 0.2
0.0735574 1 21 100 0.01 0.21
0.0744002 1 22 100 0.01 0.22
0.0760007 1 23 100 0.01 0.23
0.0768559 1 24 100 0.01 0.24
0.0768843 1 25 100 0.01 0.25
0.0769513 1 26 100 0.01 0.26
0.0769606 1 27 100 0.01 0.27
0.0775492 1 28 100 0.01 0.28
0.0776727 1 29 100 0.01 0.29
0.0781879 1 30 100 0.01 0.3
0.0782957 1 31 100 0.01 0.31
0.0783074 1 32 100 0.01 0.32
0.0788238 1 33 100 0.01 0.33
0.0789008 1 34 100 0.01 0.34
0.0794537 1 35 100 0.01 0.35
0.0797286 1 36 100 0.01 0.36
0.079941 1 37 100 0.01 0.37
0.0801036 1 38 100 0.01 0.38
0.0802529 1 39 100 0.01 0.39
0.0803168 1 40 100 0.01 0.4
0.0803282 1 41 100 0.01 0.41
0.0807936 1 42 100 0.01 0.42
0.0810673 1 43 100 0.01 0.43
0.0815246 1 44 100 0.01 0.44
0.0836546 1 49 100 0.01 0.49
0.0843718 1 50 100 0.01 0.5
0.0844612 1 51 100 0.01 0.51
0.084739 1 52 100 0.01 0.52
0.0851264 1 53 100 0.01 0.53
0.0851858 1 54 100 0.01 0.54
0.0857689 1 55 100 0.01 0.55
0.0861022 1 56 100 0.01 0.56
0.0880437 1 57 100 0.01 0.57
0.0881276 1 58 100 0.01 0.58
0.0882461 1 59 100 0.01 0.59
0.0885472 1 60 100 0.01 0.6
0.0891478 1 61 100 0.01 0.61
0.0894389 1 62 100 0.01 0.62
0.0904179 1 63 100 0.01 0.63
0.0905726 1 64 100 0.01 0.64
0.0909016 1 65 100 0.01 0.65
0.0917053 1 66 100 0.01 0.66
0.0941095 1 67 100 0.01 0.67
0.0952497 1 68 100 0.01 0.68
0.0984514 1 69 100 0.01 0.69
0.0991857 1 70 100 0.01 0.7
0.0992343 1 71 100 0.01 0.71
0.100157 1 72 100 0.01 0.72
0.100576 1 73 100 0.01 0.73
0.101557 1 74 100 0.01 0.74
0.101587 1 75 100 0.01 0.75
0.101689 1 76 100 0.01 0.76
0.102828 1 77 100 0.01 0.77
0.102917 1 78 100 0.01 0.78
0.105108 1 79 100 0.01 0.79
0.105182 1 80 100 0.01 0.8
0.105195 1 81 100 0.01 0.81
0.106222 1 82 100 0.01 0.82
0.106244 1 83 100 0.01 0.83
0.107554 1 84 100 0.01 0.84
0.108188 1 85 100 0.01 0.85
0.108655 1 86 100 0.01 0.86
0.10923 1 87 100 0.01 0.87
0.109292 1 88 100 0.01 0.88
0.109804 1 89 100 0.01 0.89
0.111996 1 90 100 0.01 0.9
0.113428 1 91 100 0.01 0.91
0.114662 1 92 100 0.01 0.92
0.115125 1 93 100 0.01 0.93
0.116558 1 94 100 0.01 0.94
0.118509 1 95 100 0.01 0.95
0.118696 1 96 100 0.01 0.96
0.120343 1 97 100 0.01 0.97
0.121397 1 98 100 0.01 0.98
0.139887 1 99 100 0.01 0.99
0.164378 1 100 100 0.01 1.0


==> plots/cdf_delays/data/half-mqttz-times.dat <==
0.0724134
0.105195
0.118509
0.0843718
0.0904179
0.08356
0.0768559
0.0769606
0.079941
0.0720565
0.0788238
0.0797286
0.0789008
0.0803168
0.0760007
0.0810673
0.0721095
0.0880437
0.0861022
0.084739
0.139887
0.0775492
0.100157
0.164378
0.120343
0.0851264
0.0345657
0.0794537
0.115125
0.0681863
0.0952497
0.0825305
0.10923
0.0718877
0.102917
0.0882461
0.105108
0.0691521
0.0781879
0.0815246
0.116558
0.0844612
0.106222
0.0776727
0.107554
0.0881276
0.0783074
0.0909016
0.0710104
0.0667372
0.0153205
0.118696
0.108188
0.105182
0.0782957
0.0667918
0.0857689
0.0717034
0.0768843
0.0905726
0.072047
0.0991857
0.0151467
0.109292
0.0917053
0.101557
0.0169406
0.0692358
0.0807936
0.100576
0.0801036
0.109804
0.0744002
0.0769513
0.083564
0.0803282
0.0735574
0.081785
0.0891478
0.0992343
0.0941095
0.101587
0.108655
0.106244
0.0984514
0.113428
0.0851858
0.102828
0.114662
0.121397
0.0802529
0.111996
0.0836546
0.101689
0.0894389
0.0715907
0.0885472
0.0720742
0.0635359
0.0127945


==> plots/cdf_delays/data/mem-mqttz-times.dat <==
0.0190315
0.274958
0.24792
0.259092
0.258945
0.222281
0.209684
0.243603
0.198494
0.205392
0.0330777
0.204019
0.204975
0.221236
0.201581
0.209336
0.214044
0.21244
0.217497
0.295816
0.27123
0.204555
0.205124
0.208181
0.198497
0.209881
0.204633
0.191223
0.206334
0.206564
0.0393286
0.202036
0.32671
0.210841
0.229935
0.213234
0.225011
0.205772
0.249618
0.0364666
0.2061
0.221259
0.21419
0.181082
0.20204
0.199313
0.173532
0.178108
0.199662
0.202898
0.207326
0.212328
0.202337
0.0373621
0.0391169
0.200494
0.196299
0.197201
0.20998
0.183572
0.0351284
0.197188
0.196421
0.0378957
0.212974
0.210016
0.201817
0.202465
0.207724
0.205069
0.194603
0.198023
0.221018
0.19527
0.20683
0.199897
0.203039
0.229697
0.212335
0.200661
0.219609
0.218293
0.212178
0.2027
0.210079
0.224591
0.214975
0.216038
0.203104
0.201609
0.20505
0.204845
0.193176
0.23917
0.226723
0.212907
0.194679
0.191172
0.212435
0.192445


==> plots/cdf_delays/data/mqtt-times.dat <==
0.0103557
0.0305808
0.00957632
0.0323613
0.0284705
0.0297353
0.0326176
0.0307734
0.0314658
0.0318642
0.028002
0.0275168
0.0309966
0.0308728
0.0299168
0.0293958
0.0271528
0.0134282
0.0326762
0.011009
0.0314181
0.029038
0.0172601
0.0326746
0.0309174
0.0280962
0.0276387
0.032742
0.0385804
0.0262153
0.033123
0.0180812
0.027477
0.0287242
0.031503
0.0280581
0.0288472
0.0304351
0.0273023
0.0302386
0.0336642
0.011225
0.0290785
0.0195239
0.0288739
0.0272052
0.0311205
0.0129755
0.0196116
0.0321484
0.028815
0.0149961
0.0287573
0.0293002
0.0308239
0.0213826
0.0262935
0.024519
0.0329494
0.0119369
0.0194588
0.0141807
0.0288405
0.02688
0.0174878
0.0293996
0.0288527
0.0266168
0.0171218
0.00895452
0.0257227
0.0307479
0.0179112
0.0326211
0.0296483
0.0262017
0.029937
0.0267334
0.0296292
0.0300651
0.0332878
0.0263147
0.0235667
0.0293965
0.0302544
0.0278859
0.0170562
0.0317822
0.0284638
0.0123055
0.0118554
0.00958037
0.0237682
0.0126717
0.0163689
0.0152569
0.0376799
0.037637
0.0295358
0.00891209


==> plots/cdf_delays/data/mqttz-times.dat <==
0.25683
0.250772
0.254062
0.266044
0.250886
0.290226
0.234533
0.218755
0.220256
0.241803
0.27
0.224012
0.35875
0.213152
0.243802
0.23372
0.237373
0.227011
0.27
0.299775
0.22219
0.177648
0.187147
0.191833
0.17995
0.19601
0.187476
0.22252
0.195664
0.19725
0.20298
0.191475
0.199521
0.27
0.213707
0.204336
0.215344
0.180401
0.208364
0.208014
0.213805
0.209616
0.215466
0.213327
0.211305
0.206643
0.21655
0.211492
0.21368
0.215107
0.218781
0.27
0.220263
0.205696
0.214441
0.21294
0.225642
0.212312
0.191825
0.205793
0.187501
0.27
0.181321
0.187509
0.190188
0.193324
0.17
0.216122
0.187842
0.183291
0.191977
0.191713
0.188736
0.27
0.201619
0.246818
0.239546
0.226466
0.435429
0.345196
0.240217
0.17
0.27
0.284431
0.277511
0.340152
0.219072
0.217823
0.175362
0.229218
0.441385
0.248915
0.218626
0.27
0.304633
0.248801
0.219481
0.218854
0.298973
0.290195


==> plots/cdf_delays/data/new-mqttz-times.dat <==
0.355185
0.237918
0.246141
0.365778
0.201917
0.57942
0.232418
0.0170326
0.0131049
0.235438
0.251491
0.242389
0.246007
0.0357881
0.243076
0.245066
0.268247
0.232291
0.356824
0.35552
0.250858
0.0372317
0.238165
0.233397
0.244792
0.24623
0.238567
0.242642
0.227288
0.22263
0.218494
0.231011
0.228065
0.232325
0.243446
0.245084
0.236173
0.235865
0.0343249
0.238552
0.227429
0.231575
0.237551
0.234035
0.233662
0.234535
0.235455
0.230655
0.197803
0.293557
0.0291464
0.233756
0.233944
0.212176
0.22055
0.218262
0.229401
0.247335
0.226985
0.226888
0.228459
0.23804
0.240282
0.239526
0.0345924
0.234185
0.235829
0.245453
0.237239
0.221568
0.213714
0.231549
0.231997
0.231242
0.234006
0.230533
0.0364335
0.22471
0.241665
0.219668
0.234278
0.218972
0.234805
0.34692
0.281738
0.294977
0.230791
0.229402
0.228206
0.228365
0.2302
0.266428
0.258586
0.466899
0.440886
0.274652
0.256655
0.266307
0.348737
0.376622


==> plots/cdf_delays/styles.inc <==
#Checkout pt styles at:
#http://stelweb.asu.cas.cz/~nemeth/work/stuff/gnuplot/

set ylabel offset 2,0,0
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray60' lt 1 lw 1
set style line 3 lc rgb 'gray30' lt 1 lw 1
set style line 4 lc rgb 'black'  lt 1 lw 1

set style line 5 lt 1 lc rgb "red" lw 1 pt 9 ps 1.5
set style line 6 lt 2 lc rgb "green" lw 1 pt 11 ps 1.5
set style line 7 lt 3 lc rgb "blue" lw 1 pt 13 ps 1.5
set style line 8 lt 4 lc rgb "black" lw 1 pt 8 ps 1.5
set style line 9 lt 4 lc rgb "orange"  lw 1.4 pt 8 ps 1.5
set style line 10 lt 4 lc rgb "brown"  lw 1.4 pt 8 ps 1.5
set style line 11 lt 4 lc rgb "yellow"  lw 1.4 pt 8 ps 1.5


#DIFFERENT COLORS FOR DIFFERENT VALUES OF K
set style line 2000 lt 1 lc rgb "#404040" lw 3 pt 1 ps 2
set style line 2001 lt 1 lc rgb "#404040" lw 3 pt 2 ps 2 
set style line 2003 lt 1 lc rgb "#404040" lw 3 pt 3 ps 2 
set style line 2005 lt 1 lc rgb "#404040" lw 3 pt 4 ps 2 
set style line 2007 lt 1 lc rgb "#404040" lw 3 pt 5 ps 2 

#TOR
set style line 2100 lt 1 lc rgb "#404040" lw 3 pt 11 ps 2 
#DIRECT
set style line 2101 lt 1 lc rgb "#404040" lw 3 pt 31 ps 2 
#X-Search
set style line 2102 lt 1 lc rgb "#404040" lw 3 pt 2 ps 2 
#X-Search rejected
set style line 2103 lt 1 lc rgb "#404040" lw 3 pt 6 ps 2 
#Limit
set style line 2104 lt 1 lc rgb "red" lw 5 pt -1 ps 2 


set style line 77 lt 3 lc rgb "blue" lw 4 pt 13 ps 1.5
set style line 13 lt 5 lc rgb "black" lw 4 pt 14 ps 2

# LINESTYLE USED IN FILLEDCURVES PLOTS
set style line 10 lt 1 lc rgb "black" lw 1
set style arrow 1 nohead ls 10

set style line 11 lt 1 lc rgb "#CCCCCC" lw 3
set style arrow 2 nohead ls 11

set style line 12 lt 1 lc rgb "#888888" lw 4

#LINESTYLE for CHURN TRACES
set style line 20 lt 1 lc rgb "black" lw 0.5
set style line 30 lt 1 lc rgb "black" lw 0.1


#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6

# style for number of packets (small dashed)
set style line 200 lt 21 lc rgb "black" lw 2


# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0


==> plots/cpu_usage/cpu_usage_mqtt_no_tee.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","12 Sep 2019 17:10:48 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
2.126,2.061,95.813,0,0
0.513,0,99.487,0,0
20.149,9.701,70.149,0,0
17.143,9.286,73.571,0,0
31.138,19.162,49.701,0,0
36.082,20.103,43.814,0,0
34.536,19.072,46.392,0,0
34.848,19.697,45.455,0,0
34.518,20.305,45.178,0,0
35.025,18.274,46.701,0,0
30.682,16.477,52.841,0,0
31.818,22.222,45.960,0,0
36.224,18.367,45.408,0,0
34.518,19.289,46.193,0,0
35.025,18.274,46.701,0,0
35.204,18.367,46.429,0,0
33.668,20.603,45.729,0,0
33.161,20.725,46.114,0,0
32.828,21.212,45.960,0,0
33.166,20.603,46.231,0,0
31.658,22.613,45.729,0,0
36.224,17.347,46.429,0,0
32.653,19.898,47.449,0,0
35.025,19.289,45.685,0,0
32.474,21.649,45.876,0,0
34.010,19.289,46.701,0,0
33.166,21.106,45.729,0,0
33.846,20,46.154,0,0
32.828,21.212,45.960,0,0
32.663,22.613,44.724,0,0
34.010,20.812,45.178,0,0
30.964,22.335,46.701,0,0
30.256,18.974,50.769,0,0
13.333,16.410,70.256,0,0
14.211,14.211,71.579,0,0
13.918,14.948,71.134,0,0
13.542,14.583,71.875,0,0
14.573,15.075,70.352,0,0
12.632,16.842,70.526,0,0
12.183,17.259,70.558,0,0
14,16,70,0,0
14.925,17.413,67.662,0,0
12.953,16.062,70.984,0,0
13.333,15.385,71.282,0,0
12.887,14.433,72.680,0,0
10.553,19.095,70.352,0,0
12.435,15.544,72.021,0,0
12.808,18.719,68.473,0,0
13.333,15.897,70.769,0,0
14.508,13.990,71.503,0,0
12.500,15.625,71.875,0,0
13.089,13.613,73.298,0,0
11.979,16.146,71.875,0,0
12.234,14.894,72.872,0,0
12.755,16.327,70.918,0,0
12.690,17.259,70.051,0,0
11.917,16.580,71.503,0,0
12.245,16.327,71.429,0,0
14.136,13.089,72.775,0,0
12.435,16.062,71.503,0,0
13.402,14.433,72.165,0,0
13.706,16.244,70.051,0,0
11.340,17.526,71.134,0,0
13.402,15.464,71.134,0,0
12.245,16.837,70.918,0,0


==> plots/cpu_usage/cpu_usage_mqttz_2.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","12 Sep 2019 10:22:45 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
1.664,1.617,96.719,0,0
0.532,0.532,98.936,0,0
10.448,19.403,70.149,0,0
11.446,32.530,56.024,0,0
12.270,30.675,57.055,0,0
13.873,30.058,56.069,0,0
16.667,37.097,46.237,0,0
14.948,39.175,45.876,0,0
13.472,39.378,47.150,0,0
16.837,37.245,45.918,0,0
13.684,38.947,47.368,0,0
17.277,37.696,45.026,0,0
17.989,37.037,44.974,0,0
14.508,40.933,44.560,0,0
18.085,36.170,45.745,0,0
18.041,37.113,44.845,0,0
17.742,37.634,44.624,0,0
16.410,37.949,45.641,0,0
15.026,38.860,46.114,0,0
14.948,38.660,46.392,0,0
16.580,38.342,45.078,0,0
16.062,37.824,46.114,0,0
14.286,40.306,45.408,0,0
17.617,37.306,45.078,0,0
16.837,38.265,44.898,0,0
15.464,38.144,46.392,0,0
14.872,38.462,46.667,0,0
17.436,36.923,45.641,0,0
16.923,37.436,45.641,0,0
17.188,36.979,45.833,0,0
16.230,38.220,45.550,0,0
16.230,37.173,46.597,0,0
15.104,38.542,46.354,0,0
13.776,39.796,46.429,0,0
14.359,39.487,46.154,0,0
14.359,39.487,46.154,0,0
15.897,37.436,46.667,0,0
15.026,39.896,45.078,0,0
14.872,38.974,46.154,0,0
13.990,38.860,47.150,0,0
14.359,39.487,46.154,0,0
16.062,37.824,46.114,0,0
13.990,39.378,46.632,0,0
14.646,38.384,46.970,0,0
15.464,37.629,46.907,0,0
13.265,39.286,47.449,0,0
12.821,40,47.179,0,0
12.626,40.909,46.465,0,0
12.435,39.896,47.668,0,0
15.625,36.979,47.396,0,0
12.270,30.061,57.669,0,0
12.925,24.490,62.585,0,0
15.508,36.898,47.594,0,0
14.737,38.421,46.842,0,0
13.198,39.086,47.716,0,0
13.846,38.462,47.692,0,0
14.948,37.113,47.938,0,0
16.495,36.082,47.423,0,0
14.872,37.949,47.179,0,0
14.359,38.974,46.667,0,0
14.948,37.629,47.423,0,0
14.359,38.462,47.179,0,0
13.333,39.487,47.179,0,0
13.265,39.796,46.939,0,0
15.464,37.629,46.907,0,0


==> plots/cpu_usage/data/qemu/cpu_usage_mqtt.dat <==
1.714,1.519,96.767,0,0
14.213,9.137,76.650,0,0
18.135,8.808,73.057,0,0
18.041,10.309,71.649,0,0
16.754,8.901,74.346,0,0
18.325,8.377,73.298,0,0
16.580,8.808,74.611,0,0
15.897,9.231,74.872,0,0
18.367,9.184,72.449,0,0
18.557,8.763,72.680,0,0
18.974,8.205,72.821,0,0
18.367,9.694,71.939,0,0
17.895,8.421,73.684,0,0
19.689,7.772,72.539,0,0
18.041,8.763,73.196,0,0
20.305,9.137,70.558,0,0
21.026,7.692,71.282,0,0
18.367,9.184,72.449,0,0
17.989,7.937,74.074,0,0
18.462,9.231,72.308,0,0
18.653,8.290,73.057,0,0
17.949,9.744,72.308,0,0
18.135,8.290,73.575,0,0
20.312,6.771,72.917,0,0
19.072,8.763,72.165,0,0
18.593,10.553,70.854,0,0
18.557,8.247,73.196,0,0
19.388,9.694,70.918,0,0
20,6.316,73.684,0,0
18.325,8.901,72.775,0,0
19.171,8.290,72.539,0,0
18.974,8.718,72.308,0,0
18.557,9.278,72.165,0,0
20.408,8.673,70.918,0,0
19.072,8.763,72.165,0,0
19.072,8.247,72.680,0,0
19.171,8.290,72.539,0,0
18.325,8.377,73.298,0,0
19.898,7.653,72.449,0,0
19.171,7.772,73.057,0,0
20.513,8.205,71.282,0,0
18.557,8.247,73.196,0,0
18.229,8.333,73.438,0,0
18.878,9.184,71.939,0,0
18.750,8.854,72.396,0,0
17.436,10.256,72.308,0,0
18.462,9.744,71.795,0,0
18.135,8.808,73.057,0,0
19.487,8.718,71.795,0,0
19.072,8.763,72.165,0,0
12.953,5.181,81.865,0,0
16.751,9.137,74.112,0,0
19.895,9.948,70.157,0,0
19.689,8.290,72.021,0,0
20.103,8.763,71.134,0,0
20.619,8.763,70.619,0,0
19.171,8.808,72.021,0,0
18.653,9.845,71.503,0,0
21.538,7.692,70.769,0,0
19.171,9.326,71.503,0,0


==> plots/cpu_usage/data/qemu/cpu_usage_mqtt_new.dat <==
0.545,0.329,99.126,0,0
7.143,4.082,88.776,0,0
16.837,9.184,73.980,0,0
15.104,8.854,76.042,0,0
16.062,8.808,75.130,0,0
18.229,6.250,75.521,0,0
17.801,7.330,74.869,0,0
19.171,6.218,74.611,0,0
17.277,8.901,73.822,0,0
21.244,7.254,71.503,0,0
18.041,9.794,72.165,0,0
17.617,8.290,74.093,0,0
20.833,5.729,73.438,0,0
18.947,6.316,74.737,0,0
19.689,6.736,73.575,0,0
17.708,8.854,73.438,0,0
21.466,7.853,70.681,0,0
18.421,6.316,75.263,0,0
19.171,8.290,72.539,0,0
18.848,7.853,73.298,0,0
18.325,7.330,74.346,0,0
18.947,7.368,73.684,0,0
17.708,8.854,73.438,0,0
20.408,7.143,72.449,0,0
19.474,6.842,73.684,0,0
18.325,7.330,74.346,0,0
17.801,7.330,74.869,0,0
17.368,8.947,73.684,0,0
21.429,7.653,70.918,0,0
20.207,7.254,72.539,0,0
18.462,9.231,72.308,0,0
18.135,7.772,74.093,0,0
17.460,7.937,74.603,0,0
19.689,6.736,73.575,0,0
16.146,10.417,73.438,0,0
18.325,7.330,74.346,0,0
19.271,7.292,73.438,0,0
20.312,6.771,72.917,0,0
19.171,6.736,74.093,0,0
17.460,7.407,75.132,0,0
20.103,7.216,72.680,0,0
19.895,7.853,72.251,0,0
18.274,7.614,74.112,0,0
15.464,8.763,75.773,0,0
16.327,9.694,73.980,0,0
15.816,9.184,75,0,0
15.979,8.763,75.258,0,0
16.062,8.290,75.648,0,0
17.677,8.081,74.242,0,0
17.188,6.771,76.042,0,0
17.010,7.216,75.773,0,0
16.667,6.771,76.562,0,0
24.870,7.772,67.358,0,0
20.725,6.736,72.539,0,0
17.617,7.254,75.130,0,0
16.580,8.290,75.130,0,0
18.653,6.736,74.611,0,0
18.367,7.653,73.980,0,0
17.895,6.316,75.789,0,0
17.277,7.330,75.393,0,0


==> plots/cpu_usage/data/qemu/cpu_usage_mqtt_new_processed.dat <==
1 0.545 0.329 99.126 0 0
2 7.143 4.082 88.776 0 0
3 16.837 9.184 73.980 0 0
4 15.104 8.854 76.042 0 0
5 16.062 8.808 75.130 0 0
6 18.229 6.250 75.521 0 0
7 17.801 7.330 74.869 0 0
8 19.171 6.218 74.611 0 0
9 17.277 8.901 73.822 0 0
10 21.244 7.254 71.503 0 0
11 18.041 9.794 72.165 0 0
12 17.617 8.290 74.093 0 0
13 20.833 5.729 73.438 0 0
14 18.947 6.316 74.737 0 0
15 19.689 6.736 73.575 0 0
16 17.708 8.854 73.438 0 0
17 21.466 7.853 70.681 0 0
18 18.421 6.316 75.263 0 0
19 19.171 8.290 72.539 0 0
20 18.848 7.853 73.298 0 0
21 18.325 7.330 74.346 0 0
22 18.947 7.368 73.684 0 0
23 17.708 8.854 73.438 0 0
24 20.408 7.143 72.449 0 0
25 19.474 6.842 73.684 0 0
26 18.325 7.330 74.346 0 0
27 17.801 7.330 74.869 0 0
28 17.368 8.947 73.684 0 0
29 21.429 7.653 70.918 0 0
30 20.207 7.254 72.539 0 0
31 18.462 9.231 72.308 0 0
32 18.135 7.772 74.093 0 0
33 17.460 7.937 74.603 0 0
34 19.689 6.736 73.575 0 0
35 16.146 10.417 73.438 0 0
36 18.325 7.330 74.346 0 0
37 19.271 7.292 73.438 0 0
38 20.312 6.771 72.917 0 0
39 19.171 6.736 74.093 0 0
40 17.460 7.407 75.132 0 0
41 20.103 7.216 72.680 0 0
42 19.895 7.853 72.251 0 0
43 18.274 7.614 74.112 0 0
44 15.464 8.763 75.773 0 0
45 16.327 9.694 73.980 0 0
46 15.816 9.184 75 0 0
47 15.979 8.763 75.258 0 0
48 16.062 8.290 75.648 0 0
49 17.677 8.081 74.242 0 0
50 17.188 6.771 76.042 0 0
51 17.010 7.216 75.773 0 0
52 16.667 6.771 76.562 0 0
53 24.870 7.772 67.358 0 0
54 20.725 6.736 72.539 0 0
55 17.617 7.254 75.130 0 0
56 16.580 8.290 75.130 0 0
57 18.653 6.736 74.611 0 0
58 18.367 7.653 73.980 0 0
59 17.895 6.316 75.789 0 0
60 17.277 7.330 75.393 0 0


==> plots/cpu_usage/data/qemu/cpu_usage_mqtt_processed.dat <==
1 1.714 1.519 96.767 0 0
2 14.213 9.137 76.650 0 0
3 18.135 8.808 73.057 0 0
4 18.041 10.309 71.649 0 0
5 16.754 8.901 74.346 0 0
6 18.325 8.377 73.298 0 0
7 16.580 8.808 74.611 0 0
8 15.897 9.231 74.872 0 0
9 18.367 9.184 72.449 0 0
10 18.557 8.763 72.680 0 0
11 18.974 8.205 72.821 0 0
12 18.367 9.694 71.939 0 0
13 17.895 8.421 73.684 0 0
14 19.689 7.772 72.539 0 0
15 18.041 8.763 73.196 0 0
16 20.305 9.137 70.558 0 0
17 21.026 7.692 71.282 0 0
18 18.367 9.184 72.449 0 0
19 17.989 7.937 74.074 0 0
20 18.462 9.231 72.308 0 0
21 18.653 8.290 73.057 0 0
22 17.949 9.744 72.308 0 0
23 18.135 8.290 73.575 0 0
24 20.312 6.771 72.917 0 0
25 19.072 8.763 72.165 0 0
26 18.593 10.553 70.854 0 0
27 18.557 8.247 73.196 0 0
28 19.388 9.694 70.918 0 0
29 20 6.316 73.684 0 0
30 18.325 8.901 72.775 0 0
31 19.171 8.290 72.539 0 0
32 18.974 8.718 72.308 0 0
33 18.557 9.278 72.165 0 0
34 20.408 8.673 70.918 0 0
35 19.072 8.763 72.165 0 0
36 19.072 8.247 72.680 0 0
37 19.171 8.290 72.539 0 0
38 18.325 8.377 73.298 0 0
39 19.898 7.653 72.449 0 0
40 19.171 7.772 73.057 0 0
41 20.513 8.205 71.282 0 0
42 18.557 8.247 73.196 0 0
43 18.229 8.333 73.438 0 0
44 18.878 9.184 71.939 0 0
45 18.750 8.854 72.396 0 0
46 17.436 10.256 72.308 0 0
47 18.462 9.744 71.795 0 0
48 18.135 8.808 73.057 0 0
49 19.487 8.718 71.795 0 0
50 19.072 8.763 72.165 0 0
51 12.953 5.181 81.865 0 0
52 16.751 9.137 74.112 0 0
53 19.895 9.948 70.157 0 0
54 19.689 8.290 72.021 0 0
55 20.103 8.763 71.134 0 0
56 20.619 8.763 70.619 0 0
57 19.171 8.808 72.021 0 0
58 18.653 9.845 71.503 0 0
59 21.538 7.692 70.769 0 0
60 19.171 9.326 71.503 0 0


==> plots/cpu_usage/data/qemu/cpu_usage_mqttz.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","11 Sep 2019 16:54:16 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
0.315,0.216,99.470,0,0
2.475,0.495,97.030,0,0
1.010,0.505,98.485,0,0
0,0,100,0,0
5,11,84,0,0
11.735,40.816,47.449,0,0
13.846,38.974,47.179,0,0
11.735,40.816,47.449,0,0
12.308,40,47.692,0,0
14.213,38.579,47.208,0,0
12.245,40.306,47.449,0,0
12.183,40.609,47.208,0,0
11.399,40.933,47.668,0,0
13.131,39.394,47.475,0,0
12.887,39.691,47.423,0,0
13.333,38.974,47.692,0,0
13.402,38.660,47.938,0,0
14.213,38.579,47.208,0,0
12.887,39.175,47.938,0,0
15.306,38.265,46.429,0,0
12.371,40.206,47.423,0,0
14.646,38.384,46.970,0,0
13.918,37.629,48.454,0,0
13.333,39.487,47.179,0,0
14.286,37.755,47.959,0,0
13.265,39.286,47.449,0,0
13.333,39.487,47.179,0,0
12.245,40.306,47.449,0,0
12.245,40.306,47.449,0,0
13.198,39.594,47.208,0,0
14.286,38.776,46.939,0,0
14.508,37.824,47.668,0,0
12.821,39.487,47.692,0,0
13.265,39.286,47.449,0,0
13.021,40.625,46.354,0,0
12.183,40.609,47.208,0,0
16.410,35.897,47.692,0,0
13.333,38.974,47.692,0,0
12.887,39.175,47.938,0,0
13.333,38.974,47.692,0,0
13.333,38.974,47.692,0,0
11.340,40.722,47.938,0,0
14.213,38.579,47.208,0,0
12.821,39.487,47.692,0,0
12.435,39.896,47.668,0,0
14.213,38.071,47.716,0,0
16.495,35.567,47.938,0,0
14.646,38.384,46.970,0,0
15.026,38.342,46.632,0,0
11.735,40.816,47.449,0,0
12.755,40.306,46.939,0,0
13.402,38.660,47.938,0,0
15.228,37.563,47.208,0,0
13.265,39.286,47.449,0,0
14.286,38.776,46.939,0,0
11.340,40.722,47.938,0,0
13.846,38.974,47.179,0,0
11.735,40.306,47.959,0,0
15.152,37.879,46.970,0,0
13.990,37.824,48.187,0,0
13.706,39.086,47.208,0,0
13.636,38.889,47.475,0,0
11.917,39.896,48.187,0,0
11.917,40.933,47.150,0,0
15.625,37.500,46.875,0,0



==> plots/cpu_usage/data/qemu/cpu_usage_mqttz_processed.dat <==
0 0.115 0.176 99.470 0 0
1 0.315 0.216 99.470 0 0
2 2.475 0.495 97.030 0 0
3 1.010 0.505 98.485 0 0
4 0 0 100 0 0
5 5 11 84 0 0
6 11.735 40.816 47.449 0 0
7 13.846 38.974 47.179 0 0
8 11.735 40.816 47.449 0 0
9 12.308 40 47.692 0 0
10 14.213 38.579 47.208 0 0
11 12.245 40.306 47.449 0 0
12 12.183 40.609 47.208 0 0
13 11.399 40.933 47.668 0 0
14 13.131 39.394 47.475 0 0
15 12.887 39.691 47.423 0 0
16 13.333 38.974 47.692 0 0
17 13.402 38.660 47.938 0 0
18 14.213 38.579 47.208 0 0
19 12.887 39.175 47.938 0 0
20 15.306 38.265 46.429 0 0
21 12.371 40.206 47.423 0 0
22 14.646 38.384 46.970 0 0
23 13.918 37.629 48.454 0 0
24 13.333 39.487 47.179 0 0
25 14.286 37.755 47.959 0 0
26 13.265 39.286 47.449 0 0
27 13.333 39.487 47.179 0 0
28 12.245 40.306 47.449 0 0
29 12.245 40.306 47.449 0 0
30 13.198 39.594 47.208 0 0
31 14.286 38.776 46.939 0 0
32 14.508 37.824 47.668 0 0
33 12.821 39.487 47.692 0 0
34 13.265 39.286 47.449 0 0
35 13.021 40.625 46.354 0 0
36 12.183 40.609 47.208 0 0
37 16.410 35.897 47.692 0 0
38 13.333 38.974 47.692 0 0
39 12.887 39.175 47.938 0 0
40 13.333 38.974 47.692 0 0
41 13.333 38.974 47.692 0 0
42 11.340 40.722 47.938 0 0
43 14.213 38.579 47.208 0 0
44 12.821 39.487 47.692 0 0
45 12.435 39.896 47.668 0 0
46 14.213 38.071 47.716 0 0
47 16.495 35.567 47.938 0 0
48 14.646 38.384 46.970 0 0
49 15.026 38.342 46.632 0 0
50 11.735 40.816 47.449 0 0
51 12.755 40.306 46.939 0 0
52 13.402 38.660 47.938 0 0
53 15.228 37.563 47.208 0 0
54 13.265 39.286 47.449 0 0
55 14.286 38.776 46.939 0 0
56 11.340 40.722 47.938 0 0
57 13.846 38.974 47.179 0 0
58 11.735 40.306 47.959 0 0
59 15.152 37.879 46.970 0 0
60 13.990 37.824 48.187 0 0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqtt.dat <==
0.032,0.070,99.865,0.033,0
0,0,100,0,0
0,0.509,99.491,0,0
0,0,100,0,0
0.508,0.254,99.239,0,0
0,0,99.488,0.512,0
0,0.255,99.745,0,0
0.255,0,99.745,0,0
0,0,100,0,0
0,0.255,99.745,0,0
0,0.510,97.959,1.531,0
0,0,100,0,0
0,0.255,99.745,0,0
0,0.255,99.745,0,0
0.255,0,99.745,0,0
0,0.254,99.746,0,0
0,0,99.744,0.256,0
0,0.255,99.745,0,0
0.255,0,99.745,0,0
0,0.255,99.745,0,0
0,0.255,99.745,0,0
0,0.256,99.744,0,0
0.254,0,99.746,0,0
0,0.254,99.746,0,0
0,0.256,99.744,0,0
0,0.255,99.745,0,0
0,0,99.745,0.255,0
0.254,0.254,99.491,0,0
0,0.255,99.745,0,0
0.255,0.255,99.490,0,0
0,0,100,0,0
0.254,0.254,99.491,0,0
0,0.256,99.744,0,0
0,0,100,0,0
0.255,0.255,99.490,0,0
0,0.256,99.744,0,0
0,0,100,0,0
0.254,0.254,99.491,0,0
0,0,100,0,0
0,0.255,99.745,0,0
0,0,100,0,0
0.255,0.255,99.490,0,0
0,0.255,99.745,0,0
0,0,100,0,0
0.255,0.255,99.235,0.255,0
0,0.255,99.745,0,0
0,0,100,0,0
0,0.256,99.744,0,0
0.254,0.254,99.491,0,0
0,0,100,0,0
0,0.256,99.744,0,0
0,0.255,99.745,0,0
0.256,0,99.744,0,0
0,0.256,99.744,0,0
0,0,100,0,0
0,0.255,99.745,0,0
0.254,0.254,99.491,0,0
0,0.256,99.744,0,0
0.254,0,99.746,0,0
0,0.255,99.745,0,0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqtt_new.dat <==
0.054,0.188,99.646,0.112,0
0.253,0,99.747,0,0
0,0,100,0,0
0,0.254,99.746,0,0
0.256,0,99.744,0,0
0.254,0.254,99.491,0,0
0.256,0.512,97.698,1.535,0
0.255,0.255,99.490,0,0
0,0.512,99.488,0,0
0.255,0,99.745,0,0
0,0.510,99.490,0,0
0.255,0.255,99.235,0.255,0
0,0.256,99.744,0,0
0.256,0,99.744,0,0
0.254,0.509,99.237,0,0
0.256,0.256,99.488,0,0
0,0.256,99.744,0,0
0.255,0.255,99.235,0.255,0
0.255,0.255,99.490,0,0
0,0.256,99.744,0,0
0,0.255,99.745,0,0
0.254,0.254,99.491,0,0
0,0.256,99.744,0,0
0.254,0.509,99.237,0,0
0,0.257,99.743,0,0
0.254,0.254,99.491,0,0
0.256,0.256,99.488,0,0
0.255,0.255,99.490,0,0
0,0.510,99.490,0,0
0.255,0.255,99.490,0,0
0.256,0.256,99.488,0,0
0,0.256,99.744,0,0
0.255,0.255,99.490,0,0
0,0.510,99.490,0,0
0,0.256,99.744,0,0
0.256,0.256,99.233,0.256,0
0.254,0.508,99.239,0,0
0,0,100,0,0
0.255,0.510,99.235,0,0
0.256,0.256,99.488,0,0
0.254,0.254,99.491,0,0
0.255,0.255,99.235,0.255,0
0,0.256,99.744,0,0
0.255,0.255,99.490,0,0
0,0.255,99.745,0,0
0.255,0.255,99.490,0,0
0,0.255,99.745,0,0
0.255,0.255,99.490,0,0
0.256,0.256,99.488,0,0
0,0.256,99.744,0,0
0.254,0.254,99.491,0,0
0.256,0,99.744,0,0
0,0.256,99.744,0,0
0.509,0.254,99.237,0,0
0.255,0.255,99.490,0,0
0,0.255,99.745,0,0
0.254,0.254,99.491,0,0
0,0,100,0,0
0.254,0.254,99.491,0,0
0,0.256,99.744,0,0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqtt_new_processed.dat <==
1 0.054 0.188 99.646 0.112 0
2 0.253 0 99.747 0 0
3 0 0 100 0 0
4 0 0.254 99.746 0 0
5 0.256 0 99.744 0 0
6 0.254 0.254 99.491 0 0
7 0.256 0.512 97.698 1.535 0
8 0.255 0.255 99.490 0 0
9 0 0.512 99.488 0 0
10 0.255 0 99.745 0 0
11 0 0.510 99.490 0 0
12 0.255 0.255 99.235 0.255 0
13 0 0.256 99.744 0 0
14 0.256 0 99.744 0 0
15 0.254 0.509 99.237 0 0
16 0.256 0.256 99.488 0 0
17 0 0.256 99.744 0 0
18 0.255 0.255 99.235 0.255 0
19 0.255 0.255 99.490 0 0
20 0 0.256 99.744 0 0
21 0 0.255 99.745 0 0
22 0.254 0.254 99.491 0 0
23 0 0.256 99.744 0 0
24 0.254 0.509 99.237 0 0
25 0 0.257 99.743 0 0
26 0.254 0.254 99.491 0 0
27 0.256 0.256 99.488 0 0
28 0.255 0.255 99.490 0 0
29 0 0.510 99.490 0 0
30 0.255 0.255 99.490 0 0
31 0.256 0.256 99.488 0 0
32 0 0.256 99.744 0 0
33 0.255 0.255 99.490 0 0
34 0 0.510 99.490 0 0
35 0 0.256 99.744 0 0
36 0.256 0.256 99.233 0.256 0
37 0.254 0.508 99.239 0 0
38 0 0 100 0 0
39 0.255 0.510 99.235 0 0
40 0.256 0.256 99.488 0 0
41 0.254 0.254 99.491 0 0
42 0.255 0.255 99.235 0.255 0
43 0 0.256 99.744 0 0
44 0.255 0.255 99.490 0 0
45 0 0.255 99.745 0 0
46 0.255 0.255 99.490 0 0
47 0 0.255 99.745 0 0
48 0.255 0.255 99.490 0 0
49 0.256 0.256 99.488 0 0
50 0 0.256 99.744 0 0
51 0.254 0.254 99.491 0 0
52 0.256 0 99.744 0 0
53 0 0.256 99.744 0 0
54 0.509 0.254 99.237 0 0
55 0.255 0.255 99.490 0 0
56 0 0.255 99.745 0 0
57 0.254 0.254 99.491 0 0
58 0 0 100 0 0
59 0.254 0.254 99.491 0 0
60 0 0.256 99.744 0 0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqtt_processed.dat <==
1 0.032 0.070 99.865 0.033 0
2 0 0 100 0 0
3 0 0.509 99.491 0 0
4 0 0 100 0 0
5 0.508 0.254 99.239 0 0
6 0 0 99.488 0.512 0
7 0 0.255 99.745 0 0
8 0.255 0 99.745 0 0
9 0 0 100 0 0
10 0 0.255 99.745 0 0
11 0 0.510 97.959 1.531 0
12 0 0 100 0 0
13 0 0.255 99.745 0 0
14 0 0.255 99.745 0 0
15 0.255 0 99.745 0 0
16 0 0.254 99.746 0 0
17 0 0 99.744 0.256 0
18 0 0.255 99.745 0 0
19 0.255 0 99.745 0 0
20 0 0.255 99.745 0 0
21 0 0.255 99.745 0 0
22 0 0.256 99.744 0 0
23 0.254 0 99.746 0 0
24 0 0.254 99.746 0 0
25 0 0.256 99.744 0 0
26 0 0.255 99.745 0 0
27 0 0 99.745 0.255 0
28 0.254 0.254 99.491 0 0
29 0 0.255 99.745 0 0
30 0.255 0.255 99.490 0 0
31 0 0 100 0 0
32 0.254 0.254 99.491 0 0
33 0 0.256 99.744 0 0
34 0 0 100 0 0
35 0.255 0.255 99.490 0 0
36 0 0.256 99.744 0 0
37 0 0 100 0 0
38 0.254 0.254 99.491 0 0
39 0 0 100 0 0
40 0 0.255 99.745 0 0
41 0 0 100 0 0
42 0.255 0.255 99.490 0 0
43 0 0.255 99.745 0 0
44 0 0 100 0 0
45 0.255 0.255 99.235 0.255 0
46 0 0.255 99.745 0 0
47 0 0 100 0 0
48 0 0.256 99.744 0 0
49 0.254 0.254 99.491 0 0
50 0 0 100 0 0
51 0 0.256 99.744 0 0
52 0 0.255 99.745 0 0
53 0.256 0 99.744 0 0
54 0 0.256 99.744 0 0
55 0 0 100 0 0
56 0 0.255 99.745 0 0
57 0.254 0.254 99.491 0 0
58 0 0.256 99.744 0 0
59 0.254 0 99.746 0 0
60 0 0.255 99.745 0 0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqttz.dat <==
0.080,0.684,99.151,0.085,0
0.254,0.254,99.492,0,0
0.287,15.186,84.527,0,0
0.852,15.057,84.091,0,0
0.287,14.900,84.814,0,0
0.286,15.143,84,0.571,0
0.570,15.100,84.330,0,0
0.575,14.655,84.770,0,0
0.284,15.625,81.818,2.273,0
0.287,14.900,84.814,0,0
0.568,15.341,83.523,0.568,0
0.568,15.341,84.091,0,0
0.287,15.186,84.527,0,0
0.570,15.100,84.330,0,0
0.571,14.857,84.571,0,0
0.287,14.943,84.483,0.287,0
0.843,12.921,86.236,0,0
0.285,15.385,84.330,0,0
0.287,14.943,84.770,0,0
0.286,15.143,84.571,0,0
0.284,15.625,83.807,0.284,0
0.857,14.857,84.286,0,0
0.567,15.581,83.853,0,0
0.573,14.613,84.814,0,0
0.571,15.143,84.286,0,0
0.284,15.625,84.091,0,0
0.571,15.143,84,0.286,0
0.284,15.625,84.091,0,0
0.568,15.057,84.375,0,0
0.286,15.429,84.286,0,0
0.285,15.670,84.046,0,0
0.551,10.193,88.981,0.275,0
0.568,15.341,84.091,0,0
0.284,15.057,84.659,0,0
0.575,15.230,84.195,0,0
0.285,15.385,84.330,0,0
0.571,14.857,84,0.571,0
0.285,15.385,84.330,0,0
0.570,15.100,84.330,0,0
0.571,15.143,84.286,0,0
0.567,15.581,83.853,0,0
0.286,14.857,84.286,0.571,0
0.286,15.429,84.286,0,0
0.568,15.341,84.091,0,0
0.571,15.143,84.286,0,0
0.283,15.864,83.853,0,0
0.549,10.165,88.462,0.824,0
0.286,15.429,84.286,0,0
0.284,15.625,84.091,0,0
0.860,14.327,84.814,0,0
0.285,15.670,84.046,0,0
0.567,15.297,83.569,0.567,0
0.571,15.143,84.286,0,0
0.283,15.864,83.853,0,0
0.286,15.143,84.571,0,0
0.568,15.341,84.091,0,0
0.571,15.143,84.286,0,0
0.573,14.900,84.527,0,0
0.850,15.297,83.853,0,0
0.287,14.943,84.770,0,0


==> plots/cpu_usage/data/rbpi-powersave/cpu_usage_mqttz_processed.dat <==
1 0.080 0.684 99.151 0.085 0
2 0.254 0.254 99.492 0 0
3 0.287 15.186 84.527 0 0
4 0.852 15.057 84.091 0 0
5 0.287 14.900 84.814 0 0
6 0.286 15.143 84 0.571 0
7 0.570 15.100 84.330 0 0
8 0.575 14.655 84.770 0 0
9 0.284 15.625 81.818 2.273 0
10 0.287 14.900 84.814 0 0
11 0.568 15.341 83.523 0.568 0
12 0.568 15.341 84.091 0 0
13 0.287 15.186 84.527 0 0
14 0.570 15.100 84.330 0 0
15 0.571 14.857 84.571 0 0
16 0.287 14.943 84.483 0.287 0
17 0.843 12.921 86.236 0 0
18 0.285 15.385 84.330 0 0
19 0.287 14.943 84.770 0 0
20 0.286 15.143 84.571 0 0
21 0.284 15.625 83.807 0.284 0
22 0.857 14.857 84.286 0 0
23 0.567 15.581 83.853 0 0
24 0.573 14.613 84.814 0 0
25 0.571 15.143 84.286 0 0
26 0.284 15.625 84.091 0 0
27 0.571 15.143 84 0.286 0
28 0.284 15.625 84.091 0 0
29 0.568 15.057 84.375 0 0
30 0.286 15.429 84.286 0 0
31 0.285 15.670 84.046 0 0
32 0.551 10.193 88.981 0.275 0
33 0.568 15.341 84.091 0 0
34 0.284 15.057 84.659 0 0
35 0.575 15.230 84.195 0 0
36 0.285 15.385 84.330 0 0
37 0.571 14.857 84 0.571 0
38 0.285 15.385 84.330 0 0
39 0.570 15.100 84.330 0 0
40 0.571 15.143 84.286 0 0
41 0.567 15.581 83.853 0 0
42 0.286 14.857 84.286 0.571 0
43 0.286 15.429 84.286 0 0
44 0.568 15.341 84.091 0 0
45 0.571 15.143 84.286 0 0
46 0.283 15.864 83.853 0 0
47 0.549 10.165 88.462 0.824 0
48 0.286 15.429 84.286 0 0
49 0.284 15.625 84.091 0 0
50 0.860 14.327 84.814 0 0
51 0.285 15.670 84.046 0 0
52 0.567 15.297 83.569 0.567 0
53 0.571 15.143 84.286 0 0
54 0.283 15.864 83.853 0 0
55 0.286 15.143 84.571 0 0
56 0.568 15.341 84.091 0 0
57 0.571 15.143 84.286 0 0
58 0.573 14.900 84.527 0 0
59 0.850 15.297 83.853 0 0
60 0.287 14.943 84.770 0 0


==> plots/encrypt-benchmark/data/all_stacks.txt <==
#fs workload multi_write.txt sfuse_write.txt align_write.txt multi_read.txt sfuse_read.txt align_read.txt
#fill100K
AES 0.202710415641 0.269585143592 0.33298489614 0.0808923373592 0.0696120480813 0.0442151591868
Det 0.205129513739 0.264321851827 0.329179607468 0.0833114537133 0.072092908559 0.0459646646941
Erasure 0.384270903616 0.0 0.45792672558 0.110355046653 0.0 0.0474473241504
FUSE 0.955619349374 0.0 0.0 0.0443806506258 0.0 0.0
Identity 0.312807247628 0.320330024721 0.324073089616 0.0132558253459 0.0147525670175 0.0147812456716
Rep 0.919713370784 0.0 0.0 0.0802866292162 0.0 0.0
XOR 0.959659535832 0.0 0.0 0.0403404641678 0.0 0.0
""
#fillrandom
AES 0.118911995916 0.149252194124 0.39327379297 0.204079588301 0.124263641154 0.0102187875348
Det 0.120694962086 0.144715579055 0.392363210835 0.206951627979 0.125528370364 0.00974624968122
Erasure 0.280062941738 0.0 0.492421637442 0.211964902056 0.0 0.015550518764
FUSE 0.986319437939 0.0 0.0 0.0136805620606 0.0 0.0
Identity 0.322208414081 0.329706913415 0.333850967886 0.00431908338134 0.00495251362072 0.00496210761566
Rep 0.980669467 0.0 0.0 0.0193305330002 0.0 0.0
XOR 0.974105338886 0.0 0.0 0.0258946611142 0.0 0.0
""
#fillseq
AES 0.117680898939 0.148704987343 0.406016211799 0.205793558062 0.12167375279 0.000130591066795
Det 0.118931743487 0.143429482304 0.40469385008 0.209653512275 0.123162382362 0.00012902949299
Erasure 0.27724745048 0.0 0.507173982349 0.215358248258 0.0 0.000220318913345
FUSE 0.999717683788 0.0 0.0 0.000282316212115 0.0 0.0
Identity 0.326262157117 0.334574274563 0.338896199823 6.61887259048e-05 0.000100449310815 0.000100730459701
Rep 0.999420942316 0.0 0.0 0.000579057683676 0.0 0.0
XOR 0.999477559957 0.0 0.0 0.000522440043387 0.0 0.0
""
#overwrite
AES 0.119029168105 0.149294091379 0.393541558578 0.203743962275 0.124579249009 0.00981197065364
Det 0.119975546065 0.144006748483 0.392586677441 0.207779747737 0.126123314884 0.00952796539032
Erasure 0.280777730757 0.0 0.49276948189 0.211115668489 0.0 0.0153371188642
FUSE 0.985584252553 0.0 0.0 0.0144157474474 0.0 0.0
Identity 0.322209271954 0.329776457256 0.333951571789 0.00427445775825 0.00488921274053 0.00489902850209
Rep 0.981209491919 0.0 0.0 0.0187905080811 0.0 0.0
XOR 0.974231737235 0.0 0.0 0.0257682627651 0.0 0.0
""
#readrandom
AES 0.144162099319 0.289735924265 0.335658528484 0.124979239329 0.0564690250789 0.0489951835243
Det 0.130526474354 0.275890637945 0.335542667771 0.127363109136 0.0709497627476 0.0597273480455
Erasure 0.398607790747 0.0 0.456475882436 0.0803684432569 0.0 0.0645478835607
FUSE 0.653778558875 0.0 0.0 0.346221441125 0.0 0.0
Identity 0.227016583481 0.263403638706 0.266462727419 0.0684269843825 0.086781516664 0.0879085493479
Rep 0.668563685637 0.0 0.0 0.331436314363 0.0 0.0
XOR 0.829892650702 0.0 0.0 0.170107349298 0.0 0.0
""
#readreverse
AES 0.126907560077 0.285651640063 0.336256797053 0.118751096299 0.0693737940712 0.0630591124364
Det 0.156025053753 0.262783958119 0.320837618024 0.141067589044 0.067776011966 0.0515097690941
Erasure 0.384187408492 0.0 0.428404099561 0.0984626647145 0.0 0.0889458272328
FUSE 0.811450710288 0.0 0.0 0.188549289712 0.0 0.0
Identity 0.152735715728 0.178578639209 0.180698566525 0.0438118312134 0.221885725823 0.222289521502
Rep 0.701007474813 0.0 0.0 0.298992525187 0.0 0.0
XOR 0.860966284324 0.0 0.0 0.139033715676 0.0 0.0
""
#readseq
AES 0.103497257053 0.278556034483 0.31490007837 0.0796923981191 0.113146551724 0.110207680251
Det 0.107639407983 0.214606069667 0.266258035581 0.275900732546 0.0740768425774 0.061518911646
Erasure 0.388589881593 0.0 0.45254754216 0.0859346968066 0.0 0.0729278794403
FUSE 0.747126436782 0.0 0.0 0.252873563218 0.0 0.0
Identity 0.166648357684 0.210370207624 0.212896847193 0.126222124574 0.141491815885 0.142370647039
Rep 0.680674518201 0.0 0.0 0.319325481799 0.0 0.0
XOR 0.904383537184 0.0 0.0 0.0956164628158 0.0 0.0
""


==> plots/encrypt-benchmark/data/encrypt.dat <==
#qemu\nondemand\nperformance\npowersave
#REE/TEE DecAvg DecSTD EncAvg EncStd
#keyinmem
#20B
1.2 0.011930 0.004045 0.159720 1.312612
1.4 57.160000 0.821219 50.320000 0.691086
#200B
3.0 0.020950 0.002447 0.039950 0.014676
3.2 57.040000 0.823650 50.290000 0.667757
#2kB
4.8 0.111970 0.011789 0.136390 0.023669
5.0 57.940000 0.822435 50.950000 0.698212
##20kB
6.6 1.033200 0.026457 3.736000 0.913005
6.8 62.400000 0.916515 55.800000 0.600000


==> plots/encrypt-benchmark/data/encrypt_benchmark.dat <==
#qemu\nondemand\nperformance\npowersave
#REE/TEE DecAvg DecSTD EncAvg EncStd
#keyinmem
#20B
"REE" 0.0309 0.06 0.1 0.21
"TEE" 9.31 0.91 9.32 9.82
"REE" 0.007820 0.002368 0.023540 0.015065
"TEE" 49.710000 1.904180 43.470000 1.905020
"REE" 0.008540 0.002617 0.157250 1.337989
"TEE" 52.110000 3.722620 45.780000 3.477298
"REE" 0.011930 0.004045 0.159720 1.312612
"TEE" 57.160000 0.821219 50.320000 0.691086
""
#200B
"REE" 0.0370 0.08 0.101 0.217
"TEE" 9.61 0.7986 9.33 0.825
"REE" 0.012520 0.003028 0.027080 0.015385
"TEE" 49.200000 0.489898 42.960000 0.397995
"REE" 0.014390 0.004429 0.030890 0.010064
"TEE" 51.270000 3.486703 45.010000 3.223337
"REE" 57.040000 0.823650 50.290000 0.667757
"TEE" 0.020950 0.002447 0.039950 0.014676
""
#2kB
"REE" 0.078000 0.067518 0.127730 0.180852
"TEE" 9.300000 0.866025 9.370000 0.795676
"REE" 0.056030 0.007493 0.074840 0.023085
"TEE" 49.350000 0.476970 43.280000 0.448999
"REE" 0.083740 0.030571 0.102130 0.031101
"TEE" 53.470000 4.148385 46.940000 4.004547
"REE" 0.111970 0.011789 0.136390 0.023669
"TEE" 57.940000 0.822435 50.950000 0.698212
""
#20kB
"REE" 0.569500 0.173076 0.676450 0.548600
"TEE" 12.350000 0.726292 12.000000 0.948683
"REE" 
"TEE" 
"REE" 
"TEE" 
"REE" 
"TEE" 




==> plots/encrypt-benchmark/data/old_ub1.dat <==
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001330 0.002227
0.025920 0.068545
0.000880 0.001080
0.086950 0.258851
SW - MEM
1.080000 0.440000
11.340000 1.991080
1.110000 0.397366
11.730000 2.292837
NW - S
0.259630 0.602249
0.013290 0.005459
0.115750 0.214401
0.015790 0.022596
SW - SS
14.490000 4.290676
11.710000 4.135928
13.340000 3.541807
11.660000 2.990719
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/orig_ub1_200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.003060 0.019499
0.035140 0.079376
0.000930 0.001768
0.089470 0.236583
SW - MEM
1.900000 0.519615
9.510000 1.987436
1.400000 0.565685
10.010000 2.447427
NW - S
0.219720 0.217821
0.018030 0.004832
0.106150 0.179714
0.020290 0.009013
SW - SS
14.850000 5.554053
9.610000 2.087558
13.210000 4.104376
10.010000 3.853557
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/orig_ub1_20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001550 0.002889
0.540850 0.181614
0.001000 0.001897
0.672350 0.464350
SW - MEM
1.700000 0.458258
11.400000 0.734847
1.450000 0.497494
12.050000 0.920598
NW - S
0.233950 0.132945
0.500250 0.044091
0.077550 0.059051
0.523550 0.061141
SW - SS
14.400000 1.743560
11.550000 0.668954
13.000000 0.948683
11.650000 0.653835
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/orig_ub1_2k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001270 0.001994
0.073470 0.069294
0.000680 0.000926
0.121740 0.174722
SW - MEM
1.770000 0.785557
9.510000 1.705843
1.410000 0.511762
9.860000 1.876273
NW - S
0.199540 0.145278
0.060230 0.012209
0.086720 0.054358
0.067820 0.030309
SW - SS
14.250000 3.983403
9.630000 2.352254
12.840000 3.632410
9.800000 2.039608
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/orig_ub1_4k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001250 0.001915
0.123710 0.073919
0.000700 0.001034
0.173310 0.183326
SW - MEM
1.070000 0.380920
11.890000 0.904378
1.170000 0.448442
12.520000 3.398470
NW - S
0.197270 0.128206
0.113530 0.035828
0.052240 0.039134
0.115130 0.031189
SW - SS
13.100000 2.100000
11.890000 0.881986
12.130000 0.808146
12.060000 0.881136
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/qemu.dat <==
#keyinmem
#20B
"" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#200B
"" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#2kB
"" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#20kB
"" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
""
#keyinstorage
#20B
"" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"" 0.4755 0.0158 0.4919 0.0166 #266.82 8.88 275.99 9.35
""
#200B
"" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"" 0.486 0.015 0.48 0.0159 #279.72 8.77 277.35 9.16
""
#2kB
"" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"" 0.4917 0.0165 0.4755 0.01655 #279.23 9.17 270.0 9.4
""
#20kB
"" 0.175 0.374 0.058 0.392 #0.239 0.500 0.077 0.5235
"" 0.4914 0.0194 0.4639 0.019 #296.85 11.75 283.5 11.9


==> plots/encrypt-benchmark/data/qemu/orig_ub1_20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001480 0.002090
0.030910 0.060974
0.001160 0.001660
0.108880 0.210036
SW - MEM
1.240000 1.001199
9.310000 0.913181
1.510000 0.538424
9.320000 0.823165
NW - S
0.331030 0.284301
0.013370 0.003831
0.182640 0.229185
0.015770 0.006965
SW - SS
266.820000 72.655678
8.880000 0.765245
275.990000 56.720454
9.350000 3.359687
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/qemu/orig_ub1_200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001460 0.001780
0.037050 0.084111
0.000910 0.001001
0.101390 0.217048
SW - MEM
1.290000 1.061084
9.610000 0.798686
1.590000 0.491833
9.330000 0.825288
NW - S
0.362130 0.483878
0.022170 0.020472
0.159190 0.125836
0.022180 0.008450
SW - SS
279.720000 74.404043
8.770000 0.507050
277.350000 52.828851
9.160000 0.688767
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/qemu/orig_ub1_20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001600 0.002853
0.569500 0.173076
0.001300 0.001584
0.676450 0.548600
SW - MEM
2.050000 0.384057
12.350000 0.726292
1.300000 0.458258
12.000000 0.948683
NW - S
0.223800 0.126584
0.509350 0.049480
0.065950 0.032578
0.561750 0.088289
SW - SS
296.850000 45.362181
11.750000 1.042833
283.500000 51.315202
11.900000 0.994987
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/qemu/orig_ub1_2k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001200 0.002020
0.078000 0.067518
0.000810 0.001036
0.127730 0.180852
SW - MEM
1.890000 0.444860
9.300000 0.866025
1.460000 0.573062
9.370000 0.795676
NW - S
0.222490 0.144209
0.061040 0.005000
0.081590 0.041862
0.064250 0.018205
SW - SS
279.230000 50.882188
9.170000 0.648922
270.060000 52.313826
9.400000 0.787401
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/ondemand/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000420 0.000533
0.007820 0.002368
0.000270 0.000444
0.023540 0.015065
SW - MEM
8.790000 0.431161
49.710000 1.904180
9.650000 0.554527
43.470000 1.905020
NW - S
0.059630 0.013797
0.004750 0.001252
0.034430 0.010339
0.004880 0.001194
SW - SS
11.750000 1.687454
49.600000 2.097618
12.540000 1.785609
43.480000 1.729046
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/ondemand/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000320 0.000466
0.012520 0.003028
0.000180 0.000384
0.027080 0.015385
SW - MEM
8.770000 0.420833
49.200000 0.489898
9.650000 0.476970
42.960000 0.397995
NW - S
0.058530 0.012995
0.008940 0.002275
0.033370 0.009235
0.009350 0.002027
SW - SS
11.280000 0.448999
49.050000 0.327872
12.090000 0.286182
42.970000 0.298496
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/ondemand/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000300 0.000480
0.056030 0.007493
0.000250 0.000433
0.074840 0.023085
SW - MEM
8.670000 0.470213
49.350000 0.476970
9.720000 0.448999
43.280000 0.448999
NW - S
0.052380 0.007003
0.055110 0.007892
0.033430 0.010559
0.056910 0.008025
SW - SS
11.270000 0.443959
49.240000 0.427083
12.080000 0.271293
43.230000 0.420833
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/performance/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000630 0.001820
0.008540 0.002617
0.000280 0.000449
0.157250 1.337989
SW - MEM
9.020000 0.565332
52.110000 3.722620
9.810000 0.560268
45.780000 3.477298
NW - S
0.060920 0.016288
0.005700 0.002022
0.038560 0.012249
0.005450 0.001936
SW - SS
13.700000 3.204684
51.820000 3.625962
14.320000 3.183960
45.420000 3.394643
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/performance/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000300 0.000458
0.014390 0.004429
0.000210 0.000407
0.030890 0.010064
SW - MEM
8.930000 0.604235
51.270000 3.486703
9.810000 0.594895
45.010000 3.223337
NW - S
0.060370 0.017858
0.011180 0.004374
0.038790 0.013041
0.011300 0.005668
SW - SS
12.980000 2.973146
50.910000 3.331951
13.710000 2.875048
44.660000 3.037170
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/performance/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000470 0.000574
0.083740 0.030571
0.000300 0.000458
0.102130 0.031101
SW - MEM
9.020000 0.663023
53.470000 4.148385
9.940000 0.718610
46.940000 4.004547
NW - S
0.061170 0.015230
0.080270 0.030364
0.043120 0.018817
0.087590 0.034880
SW - SS
14.550000 3.272232
53.180000 4.043217
15.280000 3.283535
46.730000 3.786436
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/powersave/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000370 0.000560
0.011930 0.004045
0.000340 0.000474
0.159720 1.312612
SW - MEM
9.510000 0.499900
57.160000 0.821219
10.400000 0.489898
50.320000 0.691086
NW - S
0.077130 0.017024
0.009020 0.003566
0.053260 0.014622
0.008670 0.000801
SW - SS
19.570000 14.719548
56.590000 0.694190
18.750000 0.433013
50.070000 0.667158
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/powersave/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000450 0.000536
0.020950 0.002447
0.000310 0.000462
0.039950 0.014676
SW - MEM
9.570000 0.495076
57.040000 0.823650
10.470000 0.499099
50.290000 0.667757
NW - S
0.079330 0.016201
0.017900 0.005049
0.053290 0.013709
0.018680 0.006266
SW - SS
18.080000 0.271293
56.490000 0.624420
18.810000 0.392301
50.050000 0.622495
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/powersave/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000320 0.000487
0.111970 0.011789
0.000350 0.000477
0.136390 0.023669
SW - MEM
9.550000 0.497494
57.940000 0.822435
10.480000 0.499600
50.950000 0.698212
NW - S
0.076260 0.012140
0.108580 0.011229
0.052060 0.014300
0.124150 0.017103
SW - SS
18.150000 0.357071
57.380000 0.891964
18.870000 0.336303
50.740000 0.687314
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi/powersave/20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000100 0.000300
1.033200 0.026457
0.000100 0.000300
3.736000 7.913005
SW - MEM
9.500000 0.500000
62.400000 0.916515
10.400000 0.489898
55.800000 0.600000
NW - S
0.081400 0.006989
1.014800 0.003763
0.035300 0.010799
1.063500 0.012612
SW - SS
18.300000 0.640312
61.800000 0.400000
18.900000 0.300000
55.400000 0.489898
MQT-TZ: Finished printing results!


==> plots/encrypt-benchmark/data/rbpi_powersave.dat <==
#keyinmem
#20B
"REE" 0.001 0.0644 0.001 0.932 #0.0003 0.011 0.0003 0.159
"TEE" 0.09 0.44 0.08 0.39 #9.51 57.16 10.4 50.32
""
#200B
"REE" 0.0009 0.04 0.0007 0.95 #0.0004 0.02 0.0003 0.399
"TEE" 0.075 0.4478 0.08 0.394 #9.57 57.04 10.47 50.29
""
#2kB
"REE" 0.012 0.44 0.001 0.545 #0.003 0.11 0.0003 0.136
"TEE" 0.074 0.449 0.08 0.395 #9.55 57.94 10.48 50.95
""
#20kB
"REE" 0.000002 0.21637 0.00001 0.7835 #0.0001 1.03 0.0001 3.73
"TEE" 0.068 0.451 0.075 0.404 #9.5 62.4 10.4 55.8
""
""
#keyinstorage
#20B
"REE" 0.52 0.07 0.35 0.058 #0.077 0.009 0.53 0.0086 
"TEE" 0.134 0.390 0.129 0.345 #19.57 56.59 18.74 50.07
""
#200B
"REE" 0.235 0.05 0.158 0.555 #0.079 0.017 0.053 0.186
"TEE" 0.12 0.39 0.15 0.348 #18.08 56.49 18.81 50.05
""
#2kB
"REE" 0.1977 0.305 0.1468 0.35 #0.07 0.108 0.052 0.124
"TEE" 0.125 0.39 0.13 0.349 #18.15 57.38 18.87 50.74
""
#20kB
"REE" 0.036 0.462 0.013 0.48 #0.08 1.01 0.03 1.06
"TEE" 0.11 0.400 0.122 0.358 #18.3 61.8 18.9 55.4


==> plots/encrypt-benchmark/data/ub1_20.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"Secure World" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#keyinstorage
"Normal World" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"Secure World" 0.4755 0.0158 0.4919 0.0166 #266.82 8.88 275.99 9.35


==> plots/encrypt-benchmark/data/ub1_200.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"Secure World" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#keyinstorage
"Normal World" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"Secure World" 0.486 0.015 0.48 0.0159 #279.72 8.77 277.35 9.16


==> plots/encrypt-benchmark/data/ub1_20k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"Secure World" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
#keyinstorage
"Normal World" 0.175 0.374 0.58 0.392 #0.239 0.500 0.077 0.5235
"Secure World" 0.4914 0.0194 0.4639 0.019 #296.85 11.75 283.5 11.9


==> plots/encrypt-benchmark/data/ub1_2k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"Secure World" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#keyinstorage
"Normal World" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"Secure World" 0.4917 0.0165 0.4755 0.01655 #279.23 9.17 270.0 9.4


==> plots/encrypt-benchmark/data/ub1_4k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0042 0.4128 0.00234 0.5796 #0.00125 0.1237 0.0007 0.17331
"Secure World" 0.04 0.446 0.0439 0.469 #1.07 11.89 1.17 12.52
""
#keyinstorage
"Normal World" 0.41255 0.237 0.109 0.2407 #0.19727 0.11353 0.05224 0.11513
"Secure World" 0.2663 0.2417 0.24664 0.24552 #13.1 11.89 12.13 12.06


==> plots/out_traffic/data/out_traffic_percentiles.dat <==
#1.TIME 2.MEAN 3.STDEV 4.MIN 5.MAX 6.25th 7.50th 8.75th
0 0.077051 0.02959 0 0.106641 0.0474609 0.0474609 0.106641
1 0.0503419 0.0551521 0 0.141016 0.0474609  0.0474609
2 0.107422 0.0588893 0 0.173633  0.113672 0.173633
3 0.126864 0.0516169 0 0.173633 0.0474609 0.132617 0.126563
4 0.139037 0.0487024 0 0.180859 0.153906 0.153906 0.173828
5 0.146318 0.0477045 0 0.232422 0.132617 0.152344 0.173828
6 0.112562 0.0755144 0 0.232422 0.142969 0 0
7 0.127262 0.0730917 0 0.322656 0.169531 0.173633 0
8 0.103711 0.0804691 0 0.270703 0.173828 0.0128906 0
9 0.114351 0.081766 0 0.360938 0.144922 0.169531 0
10 0.0851523 0.0849411 0 0.322266 0.173828 0.154883 0
11 0.0932138 0.0867911 0 0.386719 0.131641 0.0128906 0
12 0.0826076 0.0873572 0 0.373828 0.173828 0 0
13 0.0760145 0.0862889 0 0.386719 0.148242 0 0
14 0.0562393 0.0791506 0 0.309375 0.173828 0 0
15 0.0640425 0.0839455 0 0.373828 0.144531 0 0
16 0.0467401 0.0749195 0 0.296484 0 0 0
17 0.0444271 0.0745269 0 0.296484 0 0 0
18 0.0517948 0.0803118 0 0.360938 0.0986328 0 0
19 0.0524651 0.0810957 0 0.399609 0.176953 0 0
20 0.0381221 0.0707017 0 0.309375 0.133594 0 0
21 0.0368507 0.0702292 0 0.309375 0.174609 0 0
22 0.0334613 0.0668918 0 0.296484 0.15293 0 0
23 0.0408797 0.0736581 0 0.386719 0 0 0.164062
24 0.0291917 0.063322 0 0.283594 0 0 0
25 0.0283777 0.0620799 0 0.296484 0 0 0
26 0.0287096 0.0629455 0 0.309375 0 0 0
27 0.0338236 0.0687572 0 0.373828 0.132812 0.0128906 0
28 0.0260187 0.061068 0 0.309375 0 0 0
29 0.0262854 0.0616722 0 0.309375 0 0.129492 0
30 0.0312276 0.0670776 0 0.386719 0 0.176953 0
31 0.0283111 0.0642509 0 0.373828 0 0.151172 0.154492
32 0.0225597 0.0572529 0 0.309375 0 0.161914 0
33 0.0197514 0.0534706 0 0.283594 0 0 0
34 0.0198018 0.0544158 0 0.283594 0 0 0
35 0.0202199 0.05524 0 0.283594 0.176953 0 0
36 0.0187203 0.0528672 0 0.270703 0 0 0
37 0.0186894 0.0526694 0 0.283594 0 0 0
38 0.0188444 0.0527857 0 0.296484 0 0 0
39 0.0175398 0.0510027 0 0.283594 0 0 0.176758
40 0.0186364 0.0531914 0 0.309375 0 0 0
41 0.0223365 0.0585016 0 0.373828 0 0 0
42 0.0180241 0.0524691 0 0.309375 0 0 0
43 0.0215277 0.0574046 0 0.386719 0 0 0
44 0.0210841 0.0569182 0 0.386719 0 0 0
45 0.0210214 0.0567594 0 0.399609 0 0.176367 0
46 0.0155418 0.0484949 0 0.309375 0 0 0.176758
47 0.014755 0.0468705 0 0.296484 0 0 0
48 0.0155328 0.0483487 0 0.322266 0 0 0
49 0.0142058 0.0462809 0 0.296484 0 0.176758 0
50 0.0142214 0.0464736 0 0.309375 0.176953 0 0
51 0.0146813 0.0476226 0 0.322266 0 0 0
52 0.0138427 0.0463311 0 0.309375 0 0 0
53 0.0135547 0.0460992 0 0.296484 0 0 0
54 0.0131533 0.045252 0 0.283594 0 0 0
55 0.0161133 0.050549 0 0.348047 0 0 0
56 0.012258 0.0434533 0 0.270703 0 0 0
57 0.0126346 0.0438059 0 0.283594 0 0.126172 0.173828
58 0.0128167 0.0443783 0 0.283594 0 0.173633 0.173828
59 0.0126973 0.0439517 0 0.283594 0 0.126172 0.270703
60 0.0126973 0.0439517 0 0.284464 0 0.133332 0.263803


==> plots/out_traffic/data/out_traffic_percentiles_no_zeros.dat <==
#TIME MEAN STDEV MIN MAX 25th 50th 75th
 0.077051 0.02959 0 0.106641 0.0474609 0.0474609 0.106641
1 0.0503419 0.0551521 0 0.141016 0.0474609  0.0474609
2 0.107422 0.0588893 0 0.173633  0.113672 0.173633
3 0.126864 0.0516169 0 0.173633 0.0474609 0.132617 0.126563
4 0.139037 0.0487024 0 0.180859 0.153906 0.153906 0.173828
5 0.146318 0.0477045 0 0.232422 0.132617 0.152344 0.173828
6 0.140703 0.05629 0 0.232422 0.173828 0.132617 0.173828
7 0.146115 0.0581298 0 0.322656 0.173828 0.106055 0.0128906
8 0.145195 0.0551549 0 0.270703 0.173828 0.169531 0.270703
9 0.150085 0.0584098 0 0.360938 0.118945 0.149805 0.105078
10 0.146814 0.058196 0 0.322266 0.136914 0.118945 0.0128906
11 0.150787 0.0591941 0 0.386719 0.137109 0.173828 0.173828
12 0.152699 0.0583392 0 0.373828 0.154883 0.173633 0.176758
13 0.149793 0.0601747 0 0.386719 0.137305 0.148242 0.136914
14 0.146624 0.0555042 0 0.309375 0.151172 0.164062 0.0128906
15 0.151373 0.058623 0 0.373828 0.129688 0.163867 0.176953
16 0.145414 0.0558028 0 0.296484 0.176953 0.133398 0.0128906
17 0.14809 0.0562379 0 0.296484 0.130664 0.155664 0.0128906
18 0.153766 0.0588961 0 0.360938 0.176953 0.147266 0.0986328
19 0.154397 0.0601306 0 0.399609 0.168555 0.136523 0.176953
20 0.147042 0.0571392 0 0.309375 0.126758 0.12168 0.0128906
21 0.150035 0.0556712 0 0.309375 0.176953 0.164062 0.0128906
22 0.146238 0.0553436 0 0.296484 0.150977 0.129883 0.0128906
23 0.150293 0.0591837 0 0.386719 0.176758 0.146875 0.126758
24 0.145958 0.0548203 0 0.283594 0.175195 0.176758 0.283594
25 0.14294 0.0551074 0 0.296484 0.176953 0.119922 0.0128906
26 0.145598 0.0554513 0 0.309375 0.176953 0.15918 0.0128906
27 0.150669 0.0587721 0 0.373828 0.128516 0.145313 0.176953
28 0.147439 0.0568377 0 0.309375 0.17207 0.176953 0.0128906
29 0.150202 0.0558699 0 0.309375 0.141016 0.149023 0.0128906
30 0.152464 0.0590205 0 0.386719 0.176953 0.176953 0.151172
31 0.150403 0.0597327 0 0.373828 0.176758 0.118164 0.0962891
32 0.147056 0.0553094 0 0.309375 0.150195 0.163867 0.0128906
33 0.143 0.0554563 0 0.283594 0.142773 0.162305 0.283594
34 0.148117 0.0560644 0 0.283594 0.146484 0.135547 0.283594
35 0.155289 0.0496028 0 0.283594 0.151758 0.161523 0.283594
36 0.147516 0.0549983 0 0.270703 0.169141 0.176953 0.270703
37 0.145921 0.0556171 0 0.283594 0.175977 0.176953 0.283594
38 0.14587 0.0551285 0 0.296484 0.176367 0.150781 0.0128906
39 0.144366 0.0556876 0 0.283594 0.176758 0.129688 0.283594
40 0.151852 0.053148 0 0.309375 0.163672 0.176953 0.0128906
41 0.152971 0.0587805 0 0.373828 0.15293 0.176758 0.176953
42 0.149986 0.0558255 0 0.309375 0.176953 0.151172 0.0128906
43 0.151327 0.0593452 0 0.386719 0.158203 0.119336 0.176758
44 0.15131 0.0595407 0 0.386719 0.176953 0.176953 0.163672
45 0.150753 0.05955 0 0.399609 0.155859 0.136523 0.14707
46 0.14736 0.0536053 0 0.309375 0.128711 0.176758 0.0128906
47 0.143178 0.05413 0 0.296484 0.175391 0.147852 0.0128906
48 0.14408 0.0562329 0 0.322266 0.133789 0.175391 0.0128906
49 0.144162 0.0547876 0 0.296484 0.150391 0.120703 0.0128906
50 0.146954 0.0530295 0 0.309375 0.164062 0.165039 0.0128906
51 0.149435 0.0542886 0 0.322266 0.142188 0.138672 0.0128906
52 0.147143 0.0565963 0 0.309375 0.168164 0.164062 0.0128906
53 0.151187 0.0538078 0 0.296484 0.176953 0.165039 0.296484
54 0.148227 0.0552708 0 0.283594 0.176953 0.176953 0.283594
55 0.152816 0.0578169 0 0.348047 0.148047 0.176953 0.127148
56 0.145625 0.0548643 0 0.270703 0.157617 0.148047 0.270703
57 0.14384 0.0545342 0 0.283594 0.13125 0.133398 0.283594
58 0.145914 0.0547784 0 0.283594 0.13125 0.13125 0.283594
59 0.144066 0.0547025 0 0.283594 0.136328 0.171094 0.283594


==> plots/out_traffic/out_processed.dat <==
Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0


==> plots/out_traffic/out_reprocessed.dat <==
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0

./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0

./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0

./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0

./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0


==> plots/out_traffic/out_traffic.dat <==
Adding local address: 127.0.0.1
Adding local address: ::1
Ethernet link detected

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	1.27617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	1.44199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	6.6	0
./mosquitto_pub/24532/1000	0.141016	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	3.00352	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	10.7533	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	21.8625	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	11.5242	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	37.2199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	37.4086	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	20.2383	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	64.2186	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	50.557	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	27.6504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	87.2297	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.5246	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	36.2355	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	118.725	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.2281	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	34.7789	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	116.796	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.2527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.316	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.385	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.45	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	40.4508	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	142.612	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	107.727	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.5992	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	180.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0
Adding local address: 127.0.0.1
Adding local address: ::1
Ethernet link detected

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	1.27617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	1.44199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	6.6	0
./mosquitto_pub/24532/1000	0.141016	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	3.00352	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	10.7533	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	21.8625	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	11.5242	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	37.2199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	37.4086	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	20.2383	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	64.2186	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	50.557	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	27.6504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	87.2297	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.5246	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	36.2355	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	118.725	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.2281	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	34.7789	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	116.796	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.2527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.316	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.385	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.45	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	40.4508	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	142.612	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	107.727	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.5992	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	180.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0<BS>


==> plots/out_traffic/out_traffic_averaged.dat <==
 0.154102
1 0.201368
2 0.859375
3 1.39551
4 2.08555
5 2.92637
6 2.81406
7 3.94512
8 3.62988
9 4.80273
10 4.25762
11 5.12676
12 5.03906
13 5.09297
14 4.10547
15 4.99531
16 3.92617
17 3.99844
18 4.92051
19 5.4039
20 4.11719
21 4.20098
22 3.94844
23 5.10996
24 3.79492
25 3.85937
26 4.07676
27 4.97207
28 3.98086
29 4.20566
30 5.18379
31 4.81289
32 3.97051
33 3.575
34 3.70293
35 3.88223
36 3.68789
37 3.79395
38 3.93848
39 3.75352
40 4.1
41 5.04805
42 4.19961
43 5.14511
44 5.14453
45 5.27636
46 3.97871
47 3.86582
48 4.17832
49 3.89238
50 3.96777
51 4.18418
52 3.97285
53 3.93086
54 3.85391
55 4.7373
56 3.64062
57 3.73984
58 3.79375
59 3.7457


==> plots/out_traffic/output.txt <==
Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0


==> plots/out_traffic/styles.inc <==
#set style line 1 lt 1 lw 8
#set style line 2 lt 3 lw 8
#set style line 3 lt 1 lw 2
#set style line 4 lt 3 lw 2
#set style line 5 lt 0 lw 8
#set style line 6 lt 0 lw 4


#FIGS 1-4  PSS variants: blind,healer,swapper,mix
set pointsize 2
set style line 1 lt 1 lc rgb "black" lw 4 pt 9 ps 2
set style line 2 lt 2 lc rgb "black" lw 4 pt 11 ps 2
set style line 3 lt 3 lc rgb "black" lw 4 pt 13 ps 2
set style line 4 lt 4 lc rgb "black" lw 4 pt 8 ps 1.8

set style line 5 lt 2 lc rgb "black" lw 4 pt 10 ps 1.8
set style line 6 lt 2 lc rgb "black" lw 4 pt 12 ps 2

set style line 7 lt 1 lc rgb "black" lw 4 pt 6 ps 1.8
set style line 8 lt 1 lc rgb "black" lw 4 pt 3 ps 1.8
set style line 9 lt 2 lc rgb "black" lw 4 pt 4 ps 1.5

#set style line 8 lt 3 lw 2 pt 6
#set style line 9 lt 0 lw 2 pt 12

set style line 13 lt 5 lc rgb "black" lw 4 pt 14 ps 2


# LINESTYLE USED IN FILLEDCURVES PLOTS
set style line 10 lt 1 lc rgb "black" lw 1
set style arrow 1 nohead ls 10

set style line 11 lt 1 lc rgb "#CCCCCC" lw 3
set style arrow 2 nohead ls 11

set style line 12 lt 1 lc rgb "#888888" lw 4

#LINESTYLE for CHURN TRACES
set style line 20 lt 1 lc rgb "black" lw 0.5

set style line 30 lt 1 lc rgb "black" lw 0.1

#STYLES FOR MAP
set style line 40 lt 1 lc rgb "grey" lw 5
set style line 41 lt 1 lc rgb "red" lw 0.1 pt 7 ps 0.8

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6

# style for number of packets (small dashed)
set style line 200 lt 21 lc rgb "black" lw 2


==> plots/styles.inc <==
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray60' lt 1 lw 1
set style line 3 lc rgb 'gray30' lt 1 lw 1
set style line 4 lc rgb 'black'  lt 1 lw 1

#LINESTYLE for Fills
set style line 1044 lt 1 lc rgb "#5e3c99" linewidth 3 pt 0  ps 2 dashtype 1  

set pointsize 2
#set style line 1 lt 1 lc rgb "red" lw 4 pt 9 ps 1
#set style line 2 lt 2 lc rgb "green" lw 4 pt 11 ps 1
#set style line 3 lt 3 lc rgb "blue" lw 4 pt 13 ps 1
#set style line 4 lt 4 lc rgb "black" lw 4 pt 8 ps 1.8

set style line 5 dashtype 1 lc rgb "black" lw 4 pt 10 ps 1.8
set style line 6 dashtype 2 lc rgb "black" lw 4 pt 12 ps 2
set style line 7 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 50 dashtype 1 lc rgb "red" lw 4 pt 10 ps 1.8
set style line 60 dashtype 2 lc rgb "blue" lw 4 pt 12 ps 2
set style line 70 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 100 dashtype 1 lc rgb "blue" lw 0 pt 1 ps 1.8
set style line 200 dashtype 1 lc rgb "red" lw 0 pt 2 ps 1.8
set style line 300 dashtype 1 lc rgb "red" lw 0 pt 3 ps 1.8
set style line 400 dashtype 1 lc rgb "red" lw 0 pt 4 ps 1.8
set style line 500 dashtype 1 lc rgb "red" lw 0 pt 5 ps 1.8
set style line 600 dashtype 1 lc rgb "black" lw 0 pt 6 ps 2
set style line 700 dashtype 1 lc rgb "black" lw 0 pt 10 ps 1.8
set style line 800 dashtype 1 lc rgb "black" lw 0 pt 8 ps 1.8
set style line 900 dashtype 1 lc rgb "black" lw 0 pt 9 ps 1.8

#LINESTYLE for CHURN TRACES
set style line 1001 lt 1 lc rgb "#e66101" linewidth 3 pt 3  ps 2 dashtype 1  
set style line 1002 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1  
set style line 1003 lt 1 lc rgb "#b2abd2" linewidth 3 pt 7  ps 2 dashtype 1 
set style line 1004 lt 1 lc rgb "#5e3c99" linewidth 3 pt 6  ps 2 dashtype 1  
set style line 1011 lt 0 lc rgb "#e66101" linewidth 3 pt 3  ps 2 
set style line 1012 lt 0 lc rgb "#fdb863" linewidth 3 pt 5  ps 2
set style line 1013 lt 0 lc rgb "#b2abd2" linewidth 3 pt 7  ps 2
set style line 1111 lt 1 lc rgb "#e66101" linewidth 3 
set style line 1121 lt 0 lc rgb "#e66101" linewidth 3 


==> plots/subscriber_scalability/data/ree/1-sub.dat <==
0.0746279
0.101985
0.15091
0.113388
0.113915
0.0877736
0.0937283
0.0762985
0.0693521
0.0796125
0.0366938
0.0923626
0.0962958
0.0930395
0.103545
0.114538
0.112578
0.095716
0.108825
0.0989501
0.100688
0.11594
0.112548
0.0941513
0.102226
0.141985
0.127684
0.0702314
0.130974
0.0977867
0.0998988
0.017451
0.0783596
0.107432
0.0688107
0.0846953
0.0674169
0.095114
0.0863209
0.072258
0.0702827
0.105065
0.111122
0.0877037
0.102683
0.100757
0.0954933
0.0953333
0.0965569
0.0960445
0.0969617
0.0699737
0.102216
0.0873182
0.100759
0.107083
0.10757
0.0869136
0.0923769
0.125202
0.0971613
0.0708435
0.103431
0.105819
0.113217
0.10462
0.100651
0.0781069
0.109696
0.0852923
0.104569
0.102757
0.06446
0.101959
0.0352247
0.0841608
0.114691
0.0876184
0.113641
0.0640507
0.0695162
0.107235
0.105395
0.0157859
0.0994713
0.0762162
0.094557
0.111734
0.0845349
0.107128
0.0719502
0.0318096
0.0756431
0.11006
0.0984364
0.10676
0.0982008
0.0847251
0.0135705
0.0855267


==> plots/subscriber_scalability/data/ree/128-sub.dat <==
9.17151
8.8162
8.35099


==> plots/subscriber_scalability/data/ree/16-sub.dat <==
0.818349
0.924669
0.818844
0.857302
0.811897
0.698538
1.23768
0.851437
0.80121
0.83751
0.863404
0.825572
0.872057
1.14243
0.830553
0.887472
0.782729
0.982275
1.00267
0.979785
0.724465
0.801367
0.74438
0.742668
0.828734
0.862717
1.4352
0.997136
1.03038
0.766137
1.08125


==> plots/subscriber_scalability/data/ree/2-sub.dat <==
0.12908
0.159537
0.171306
0.164159
0.145551
0.169574
0.129297
0.0354364
0.163709
0.326469
0.175414
0.236289
0.1597
0.153526
0.129017
0.156034
0.190542
0.149997
0.19334
0.147101
0.15056
0.13566
0.190053
0.148679
0.12018
0.115617
0.177398
0.158345
0.146369
0.141282
0.167249
0.160548
0.162231
0.128101
0.126298
0.151107
0.162249
0.126038
0.154963
0.140169
0.17326
0.168416
0.122677
0.140926
0.130517
0.117527
0.150661
0.124002
0.152242
0.129327
0.117554
0.166802
0.14903
0.114997
0.133356
0.124312
0.150615
0.171256
0.132795
0.120449
0.121337
0.118333
0.124809
0.229071
0.170748
0.161764
0.126198
0.156652
0.113154
0.112994
0.158408
0.148488
0.141504
0.147829
0.11835
0.13481
0.145824
0.157441
0.166064
0.148401
0.163545
0.159088
0.168958
0.159405
0.153877
0.161926
0.13192
0.137067
0.158928
0.153165
0.155028
0.148098
0.137935
0.146528


==> plots/subscriber_scalability/data/ree/32-sub.dat <==
1.73604
1.59835
1.60979
1.65537
1.73209
1.68434
1.70916
1.76883
1.67432
1.69666
1.86667
1.74818
1.81765
1.86032
1.89011
1.61731


==> plots/subscriber_scalability/data/ree/4-sub.dat <==
0.341005
0.383095
0.281169
0.227252
0.251819
0.31372
0.270778
0.225116
0.211472
0.219314
0.320143
0.251054
0.235982
0.282935
0.294544
0.246084
0.273042
0.240564
0.246968
0.212659
0.237088
0.274368
0.204122
0.250618
0.207317
0.264531
0.342307
0.223498
0.238196
0.261031
0.254957
0.258183
0.313687
0.251978
0.226471
0.233709
0.392811
0.250864
0.258598
0.286182
0.241183
0.262886
0.266315
0.256347
0.259901
0.251948
0.261851
0.250426
0.275426
0.265437
0.286656
0.291429
0.288373
0.30358
0.276877
0.332648
0.232715
0.321137
0.488587
0.572209
0.533823
0.304537
0.263994
0.28377
0.269545
0.25088
0.210577
0.24289
0.27873
0.309783
0.242173
0.329728
0.257942
0.303954
0.238627
0.265584
0.264555
0.264956
0.254965
0.298709
0.268671
0.293098
0.283222
0.274717
0.269079
0.376743
0.280522
0.27759
0.329926
0.285358
0.269616
0.2869
0.283083
0.271275


==> plots/subscriber_scalability/data/ree/64-sub.dat <==
3.19098
3.31548
3.83863
3.79906
3.62873
4.33657
4.44897
4.22882


==> plots/subscriber_scalability/data/ree/8-sub.dat <==
1.03427
0.922194
0.833185
0.556846
0.451176
0.432462
0.465823
0.442096
0.446728
0.475935
0.447495
0.46123
0.433565
0.500167
0.699228
0.487704
0.574583
0.465935
0.477964
0.473437
0.761674
0.483652
0.474822
0.509677
0.528982
0.503268
0.537462
0.493706
0.469018
0.559392
0.545608
0.487886
0.523855
0.485577
0.523383
0.518591
0.506198
0.509648
0.476735
0.508219
0.512527
0.471116
0.589936
0.528571
0.487664
0.432167
0.46765
0.471671
0.448721
0.499665
0.432771
0.471855
0.509029
0.443799
0.446289
0.46173
0.447566
0.500401
0.414461
0.464881
0.40291
0.466439
0.485387


==> plots/subscriber_scalability/data/subscriber_scalability.dat <==
0.875 0.09 0.2406
1.125 0.2406 0.09

1.875 0.1497 0.400
2.125 0.400 0.1497

2.875 0.279 0.7136
3.125 0.7136 0.279

3.875 0.513 1.3946
4.125 1.3946 0.513

4.875 0.898 3.00863
5.125 3.00863 0.898

5.875 1.729 11.969
6.125 11.969 1.729

6.875 3.8481 22.3897
7.125 22.3897 3.8481

7.875 8.78 39.8651
8.125 39.8651 8.78


==> plots/subscriber_scalability/data/tee/1-sub.dat <==
0.208677
0.29605
0.322658
0.323083
0.26692
0.254784
0.464004
0.281926
0.270921
0.310208
0.394312
0.318233
0.351266
0.368351
0.322266
0.292915
0.218177
0.244565
0.308162
0.223816
0.298261
0.248591
0.226776
0.205181
0.232375
0.243476
0.259417
0.241411
0.227019
0.224231
0.242219
0.24731
0.225003
0.447067
0.244545
0.226178
0.363879
0.329314
0.250716
0.27968
0.0408053
0.0345006
0.223893
0.220525
0.228008
0.262246
0.243251
0.26663
0.228943
0.18977
0.22342
0.228394
0.20604
0.215402
0.216856
0.220001
0.231588
0.214891
0.178634
0.213936
0.199952
0.21341
0.193244
0.187516
0.187832
0.227625
0.188192
0.18897
0.198883
0.177123
0.22617
0.194839
0.184237
0.193404
0.189774
0.205098
0.190669
0.210207
0.0178919
0.237564
0.229391
0.211696
0.224101
0.241125
0.249889
0.225164
0.241098
0.216743
0.234061
0.250093
0.258779
0.25542
0.255345
0.258095
0.27635
0.253517
0.220063


==> plots/subscriber_scalability/data/tee/128-sub.dat <==
38.8248
40.9054


==> plots/subscriber_scalability/data/tee/16-sub.dat <==
3.19104
3.36308
3.26661
3.13225
3.46083
3.53183
3.03961
2.64386
2.81233
2.90274
2.74832
2.71306
2.6443
2.98387
3.09527
3.07375
3.1159
3.18931
3.2259
3.31465
3.24153
3.1276
2.87468
2.87129
2.84736
2.99628
2.94998
2.91558
2.92034
3.14304
3.04123
1.8987


==> plots/subscriber_scalability/data/tee/2-sub.dat <==
0.38686
0.363811
0.388087
0.392963
0.363757
0.380354
0.404276
0.382374
0.471816
0.372109
0.493802
0.382472
0.365666
0.353009
0.468012
0.353763
0.348284
0.43862
0.346644
0.36718
0.352598
0.356086
0.349582
0.380208
0.0117521
0.0145319
0.357263
0.35006
0.369964
0.425825
0.447751
0.365713
0.377179
0.352026
0.385731
0.389465
0.397297
0.3642
0.405247
0.360861
0.373607
0.345287
0.354478
0.350661
0.383259
0.359053
0.388194
0.346011
0.536332
0.349631
0.361413
0.446441
0.35995
0.45005
0.445597
0.446762
0.46019
0.448172
0.669784
0.477917
0.364464
0.536211
0.436567
0.545366
0.394315
0.376227
0.407164
0.467734
0.480312
0.375963
0.385768
0.381741
0.480724
0.517129
0.396321
0.401568
0.475129
0.446251
0.440743
0.384891
0.437563
0.396513
0.459847
0.400605
0.402235
0.398971
0.405998
0.420645
0.410914
0.503285
0.376868
0.393128
0.516788


==> plots/subscriber_scalability/data/tee/32-sub.dat <==
11.8772
12.3435
11.9127
11.6548
12.7584
12.5121
11.8635
12.1001
12.0589
11.7046
11.8791
11.9622
12.0269
12.0814
10.8105


==> plots/subscriber_scalability/data/tee/4-sub.dat <==
0.723693
0.798129
0.775618
0.770015
0.795671
0.855271
0.791296
0.736859
0.698609
0.679153
0.686497
0.684234
0.700732
0.684851
0.707512
0.69934
0.684275
0.69185
0.679859
0.680691
0.673793
0.688746
0.685966
0.67154
0.745414
0.665385
0.813699
0.684224
0.714152
0.691589
0.683776
0.673462
0.68927
0.680369
0.708503
0.680814
0.698265
0.690026
0.685898
0.690361
0.712277
0.691457
0.717691
0.6841
0.719416
0.71052
0.714444
0.776725
0.731966
0.695559
0.689602
0.690032
0.733022
0.715014
0.713363
0.717922
0.737556
0.721372
0.708935
0.725193
0.716519
0.71792
0.691368
0.713928
0.719912
0.708938
0.707331
0.717023
0.692695
0.811199
0.702417
0.67948
0.690886
0.707821
0.712499
0.696281
0.70424
0.704906
0.690321
0.699492
0.709135
0.711846
0.711224
0.698308
0.799915
0.700923
0.695632
0.702085
0.733627
0.740892
0.809762


==> plots/subscriber_scalability/data/tee/64-sub.dat <==
21.2542
21.1052
21.1633
21.5636
23.0918
24.6997
23.8499


==> plots/subscriber_scalability/data/tee/8-sub.dat <==
1.42316
1.58724
1.53357
1.44933
1.51919
1.50969
1.49896
1.57099
1.4965
1.33342
1.3291
1.35359
1.4219
1.3481
1.66317
1.33115
1.33832
1.35279
1.33273
1.31628
1.34628
1.3454
1.37248
1.42629
1.36823
1.36037
1.35366
1.36791
1.36419
1.34525
1.33713
1.3603
1.36782
1.38965
1.4867
1.37824
1.3619
1.39002
1.4203
1.36149
1.34974
1.35854
1.3758
1.38779
1.43843
1.36799
1.37837
1.37594
1.35379
1.37437
1.3757
1.39775
1.36008
1.37595
1.45475
1.39476
1.3666
1.35812
1.35263
1.38851
1.35528
1.34128
1.37042


==> plots/ub1/data/all_stacks.txt <==
#fs workload multi_write.txt sfuse_write.txt align_write.txt multi_read.txt sfuse_read.txt align_read.txt
#fill100K
AES 0.202710415641 0.269585143592 0.33298489614 0.0808923373592 0.0696120480813 0.0442151591868
Det 0.205129513739 0.264321851827 0.329179607468 0.0833114537133 0.072092908559 0.0459646646941
Erasure 0.384270903616 0.0 0.45792672558 0.110355046653 0.0 0.0474473241504
FUSE 0.955619349374 0.0 0.0 0.0443806506258 0.0 0.0
Identity 0.312807247628 0.320330024721 0.324073089616 0.0132558253459 0.0147525670175 0.0147812456716
Rep 0.919713370784 0.0 0.0 0.0802866292162 0.0 0.0
XOR 0.959659535832 0.0 0.0 0.0403404641678 0.0 0.0
""
#fillrandom
AES 0.118911995916 0.149252194124 0.39327379297 0.204079588301 0.124263641154 0.0102187875348
Det 0.120694962086 0.144715579055 0.392363210835 0.206951627979 0.125528370364 0.00974624968122
Erasure 0.280062941738 0.0 0.492421637442 0.211964902056 0.0 0.015550518764
FUSE 0.986319437939 0.0 0.0 0.0136805620606 0.0 0.0
Identity 0.322208414081 0.329706913415 0.333850967886 0.00431908338134 0.00495251362072 0.00496210761566
Rep 0.980669467 0.0 0.0 0.0193305330002 0.0 0.0
XOR 0.974105338886 0.0 0.0 0.0258946611142 0.0 0.0
""
#fillseq
AES 0.117680898939 0.148704987343 0.406016211799 0.205793558062 0.12167375279 0.000130591066795
Det 0.118931743487 0.143429482304 0.40469385008 0.209653512275 0.123162382362 0.00012902949299
Erasure 0.27724745048 0.0 0.507173982349 0.215358248258 0.0 0.000220318913345
FUSE 0.999717683788 0.0 0.0 0.000282316212115 0.0 0.0
Identity 0.326262157117 0.334574274563 0.338896199823 6.61887259048e-05 0.000100449310815 0.000100730459701
Rep 0.999420942316 0.0 0.0 0.000579057683676 0.0 0.0
XOR 0.999477559957 0.0 0.0 0.000522440043387 0.0 0.0
""
#overwrite
AES 0.119029168105 0.149294091379 0.393541558578 0.203743962275 0.124579249009 0.00981197065364
Det 0.119975546065 0.144006748483 0.392586677441 0.207779747737 0.126123314884 0.00952796539032
Erasure 0.280777730757 0.0 0.49276948189 0.211115668489 0.0 0.0153371188642
FUSE 0.985584252553 0.0 0.0 0.0144157474474 0.0 0.0
Identity 0.322209271954 0.329776457256 0.333951571789 0.00427445775825 0.00488921274053 0.00489902850209
Rep 0.981209491919 0.0 0.0 0.0187905080811 0.0 0.0
XOR 0.974231737235 0.0 0.0 0.0257682627651 0.0 0.0
""
#readrandom
AES 0.144162099319 0.289735924265 0.335658528484 0.124979239329 0.0564690250789 0.0489951835243
Det 0.130526474354 0.275890637945 0.335542667771 0.127363109136 0.0709497627476 0.0597273480455
Erasure 0.398607790747 0.0 0.456475882436 0.0803684432569 0.0 0.0645478835607
FUSE 0.653778558875 0.0 0.0 0.346221441125 0.0 0.0
Identity 0.227016583481 0.263403638706 0.266462727419 0.0684269843825 0.086781516664 0.0879085493479
Rep 0.668563685637 0.0 0.0 0.331436314363 0.0 0.0
XOR 0.829892650702 0.0 0.0 0.170107349298 0.0 0.0
""
#readreverse
AES 0.126907560077 0.285651640063 0.336256797053 0.118751096299 0.0693737940712 0.0630591124364
Det 0.156025053753 0.262783958119 0.320837618024 0.141067589044 0.067776011966 0.0515097690941
Erasure 0.384187408492 0.0 0.428404099561 0.0984626647145 0.0 0.0889458272328
FUSE 0.811450710288 0.0 0.0 0.188549289712 0.0 0.0
Identity 0.152735715728 0.178578639209 0.180698566525 0.0438118312134 0.221885725823 0.222289521502
Rep 0.701007474813 0.0 0.0 0.298992525187 0.0 0.0
XOR 0.860966284324 0.0 0.0 0.139033715676 0.0 0.0
""
#readseq
AES 0.103497257053 0.278556034483 0.31490007837 0.0796923981191 0.113146551724 0.110207680251
Det 0.107639407983 0.214606069667 0.266258035581 0.275900732546 0.0740768425774 0.061518911646
Erasure 0.388589881593 0.0 0.45254754216 0.0859346968066 0.0 0.0729278794403
FUSE 0.747126436782 0.0 0.0 0.252873563218 0.0 0.0
Identity 0.166648357684 0.210370207624 0.212896847193 0.126222124574 0.141491815885 0.142370647039
Rep 0.680674518201 0.0 0.0 0.319325481799 0.0 0.0
XOR 0.904383537184 0.0 0.0 0.0956164628158 0.0 0.0
""


==> plots/ub1/data/new_data/orig_ub1_20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001480 0.002090
0.030910 0.060974
0.001160 0.001660
0.108880 0.210036
SW - MEM
1.240000 1.001199
9.310000 0.913181
1.510000 0.538424
9.320000 0.823165
NW - S
0.331030 0.284301
0.013370 0.003831
0.182640 0.229185
0.015770 0.006965
SW - SS
266.820000 72.655678
8.880000 0.765245
275.990000 56.720454
9.350000 3.359687
MQT-TZ: Finished printing results!


==> plots/ub1/data/new_data/orig_ub1_200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001460 0.001780
0.037050 0.084111
0.000910 0.001001
0.101390 0.217048
SW - MEM
1.290000 1.061084
9.610000 0.798686
1.590000 0.491833
9.330000 0.825288
NW - S
0.362130 0.483878
0.022170 0.020472
0.159190 0.125836
0.022180 0.008450
SW - SS
279.720000 74.404043
8.770000 0.507050
277.350000 52.828851
9.160000 0.688767
MQT-TZ: Finished printing results!


==> plots/ub1/data/new_data/orig_ub1_20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001600 0.002853
0.569500 0.173076
0.001300 0.001584
0.676450 0.548600
SW - MEM
2.050000 0.384057
12.350000 0.726292
1.300000 0.458258
12.000000 0.948683
NW - S
0.223800 0.126584
0.509350 0.049480
0.065950 0.032578
0.561750 0.088289
SW - SS
296.850000 45.362181
11.750000 1.042833
283.500000 51.315202
11.900000 0.994987
MQT-TZ: Finished printing results!


==> plots/ub1/data/new_data/orig_ub1_2k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001200 0.002020
0.078000 0.067518
0.000810 0.001036
0.127730 0.180852
SW - MEM
1.890000 0.444860
9.300000 0.866025
1.460000 0.573062
9.370000 0.795676
NW - S
0.222490 0.144209
0.061040 0.005000
0.081590 0.041862
0.064250 0.018205
SW - SS
279.230000 50.882188
9.170000 0.648922
270.060000 52.313826
9.400000 0.787401
MQT-TZ: Finished printing results!


==> plots/ub1/data/old_ub1.dat <==
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001330 0.002227
0.025920 0.068545
0.000880 0.001080
0.086950 0.258851
SW - MEM
1.080000 0.440000
11.340000 1.991080
1.110000 0.397366
11.730000 2.292837
NW - S
0.259630 0.602249
0.013290 0.005459
0.115750 0.214401
0.015790 0.022596
SW - SS
14.490000 4.290676
11.710000 4.135928
13.340000 3.541807
11.660000 2.990719
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.003060 0.019499
0.035140 0.079376
0.000930 0.001768
0.089470 0.236583
SW - MEM
1.900000 0.519615
9.510000 1.987436
1.400000 0.565685
10.010000 2.447427
NW - S
0.219720 0.217821
0.018030 0.004832
0.106150 0.179714
0.020290 0.009013
SW - SS
14.850000 5.554053
9.610000 2.087558
13.210000 4.104376
10.010000 3.853557
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001550 0.002889
0.540850 0.181614
0.001000 0.001897
0.672350 0.464350
SW - MEM
1.700000 0.458258
11.400000 0.734847
1.450000 0.497494
12.050000 0.920598
NW - S
0.233950 0.132945
0.500250 0.044091
0.077550 0.059051
0.523550 0.061141
SW - SS
14.400000 1.743560
11.550000 0.668954
13.000000 0.948683
11.650000 0.653835
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_2k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001270 0.001994
0.073470 0.069294
0.000680 0.000926
0.121740 0.174722
SW - MEM
1.770000 0.785557
9.510000 1.705843
1.410000 0.511762
9.860000 1.876273
NW - S
0.199540 0.145278
0.060230 0.012209
0.086720 0.054358
0.067820 0.030309
SW - SS
14.250000 3.983403
9.630000 2.352254
12.840000 3.632410
9.800000 2.039608
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_4k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001250 0.001915
0.123710 0.073919
0.000700 0.001034
0.173310 0.183326
SW - MEM
1.070000 0.380920
11.890000 0.904378
1.170000 0.448442
12.520000 3.398470
NW - S
0.197270 0.128206
0.113530 0.035828
0.052240 0.039134
0.115130 0.031189
SW - SS
13.100000 2.100000
11.890000 0.881986
12.130000 0.808146
12.060000 0.881136
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/ondemand/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000420 0.000533
0.007820 0.002368
0.000270 0.000444
0.023540 0.015065
SW - MEM
8.790000 0.431161
49.710000 1.904180
9.650000 0.554527
43.470000 1.905020
NW - S
0.059630 0.013797
0.004750 0.001252
0.034430 0.010339
0.004880 0.001194
SW - SS
11.750000 1.687454
49.600000 2.097618
12.540000 1.785609
43.480000 1.729046
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/ondemand/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000320 0.000466
0.012520 0.003028
0.000180 0.000384
0.027080 0.015385
SW - MEM
8.770000 0.420833
49.200000 0.489898
9.650000 0.476970
42.960000 0.397995
NW - S
0.058530 0.012995
0.008940 0.002275
0.033370 0.009235
0.009350 0.002027
SW - SS
11.280000 0.448999
49.050000 0.327872
12.090000 0.286182
42.970000 0.298496
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/ondemand/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000300 0.000480
0.056030 0.007493
0.000250 0.000433
0.074840 0.023085
SW - MEM
8.670000 0.470213
49.350000 0.476970
9.720000 0.448999
43.280000 0.448999
NW - S
0.052380 0.007003
0.055110 0.007892
0.033430 0.010559
0.056910 0.008025
SW - SS
11.270000 0.443959
49.240000 0.427083
12.080000 0.271293
43.230000 0.420833
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/performance/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000630 0.001820
0.008540 0.002617
0.000280 0.000449
0.157250 1.337989
SW - MEM
9.020000 0.565332
52.110000 3.722620
9.810000 0.560268
45.780000 3.477298
NW - S
0.060920 0.016288
0.005700 0.002022
0.038560 0.012249
0.005450 0.001936
SW - SS
13.700000 3.204684
51.820000 3.625962
14.320000 3.183960
45.420000 3.394643
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/performance/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000300 0.000458
0.014390 0.004429
0.000210 0.000407
0.030890 0.010064
SW - MEM
8.930000 0.604235
51.270000 3.486703
9.810000 0.594895
45.010000 3.223337
NW - S
0.060370 0.017858
0.011180 0.004374
0.038790 0.013041
0.011300 0.005668
SW - SS
12.980000 2.973146
50.910000 3.331951
13.710000 2.875048
44.660000 3.037170
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/performance/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000470 0.000574
0.083740 0.030571
0.000300 0.000458
0.102130 0.031101
SW - MEM
9.020000 0.663023
53.470000 4.148385
9.940000 0.718610
46.940000 4.004547
NW - S
0.061170 0.015230
0.080270 0.030364
0.043120 0.018817
0.087590 0.034880
SW - SS
14.550000 3.272232
53.180000 4.043217
15.280000 3.283535
46.730000 3.786436
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/powersave/20.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000370 0.000560
0.011930 0.004045
0.000340 0.000474
0.159720 1.312612
SW - MEM
9.510000 0.499900
57.160000 0.821219
10.400000 0.489898
50.320000 0.691086
NW - S
0.077130 0.017024
0.009020 0.003566
0.053260 0.014622
0.008670 0.000801
SW - SS
19.570000 14.719548
56.590000 0.694190
18.750000 0.433013
50.070000 0.667158
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/powersave/200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000450 0.000536
0.020950 0.002447
0.000310 0.000462
0.039950 0.014676
SW - MEM
9.570000 0.495076
57.040000 0.823650
10.470000 0.499099
50.290000 0.667757
NW - S
0.079330 0.016201
0.017900 0.005049
0.053290 0.013709
0.018680 0.006266
SW - SS
18.080000 0.271293
56.490000 0.624420
18.810000 0.392301
50.050000 0.622495
MQT-TZ: Finished printing results!


==> plots/ub1/data/rbpi/powersave/2000.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.000320 0.000487
0.111970 0.011789
0.000350 0.000477
0.136390 0.023669
SW - MEM
9.550000 0.497494
57.940000 0.822435
10.480000 0.499600
50.950000 0.698212
NW - S
0.076260 0.012140
0.108580 0.011229
0.052060 0.014300
0.124150 0.017103
SW - SS
18.150000 0.357071
57.380000 0.891964
18.870000 0.336303
50.740000 0.687314
MQT-TZ: Finished printing results!


==> plots/ub1/data/ub1.dat <==
#keyinmem
#20B
"REE" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"TEE" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#200B
"REE" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"TEE" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#2kB
"REE" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"TEE" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#20kB
"REE" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"TEE" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
""
#keyinstorage
#20B
"REE" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"TEE" 0.4755 0.0158 0.4919 0.0166 #266.82 8.88 275.99 9.35
""
#200B
"REE" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"TEE" 0.486 0.015 0.48 0.0159 #279.72 8.77 277.35 9.16
""
#2kB
"REE" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"TEE" 0.4917 0.0165 0.4755 0.01655 #279.23 9.17 270.0 9.4
""
#20kB
"REE" 0.175 0.374 0.058 0.392 #0.239 0.500 0.077 0.5235
"TEE" 0.4914 0.0194 0.4639 0.019 #296.85 11.75 283.5 11.9


==> plots/ub1/data/ub1_20.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"Secure World" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#keyinstorage
"Normal World" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"Secure World" 0.4755 0.0158 0.4919 0.0166 #266.82 8.88 275.99 9.35


==> plots/ub1/data/ub1_200.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"Secure World" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#keyinstorage
"Normal World" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"Secure World" 0.486 0.015 0.48 0.0159 #279.72 8.77 277.35 9.16


==> plots/ub1/data/ub1_20k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"Secure World" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
#keyinstorage
"Normal World" 0.175 0.374 0.58 0.392 #0.239 0.500 0.077 0.5235
"Secure World" 0.4914 0.0194 0.4639 0.019 #296.85 11.75 283.5 11.9


==> plots/ub1/data/ub1_2k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"Secure World" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#keyinstorage
"Normal World" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"Secure World" 0.4917 0.0165 0.4755 0.01655 #279.23 9.17 270.0 9.4


==> plots/ub1/data/ub1_4k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0042 0.4128 0.00234 0.5796 #0.00125 0.1237 0.0007 0.17331
"Secure World" 0.04 0.446 0.0439 0.469 #1.07 11.89 1.17 12.52
""
#keyinstorage
"Normal World" 0.41255 0.237 0.109 0.2407 #0.19727 0.11353 0.05224 0.11513
"Secure World" 0.2663 0.2417 0.24664 0.24552 #13.1 11.89 12.13 12.06


==> srds_reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 45
TITLE: MQT-TZ: Hardening IoT Brokers Using ARM TrustZone  (Practical Experience Report)
AUTHORS: Carlos Segarra, Ricard Delgado-Gonzalo and Valerio Schiavoni

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper is valuable for real-world IoT application security. The idea of leveraging TEE for broker security is not very novel, but it's outstanding to implement the system based on this idea.
Besides, the experimental evaluation is robust and convictive. However, there still remain some problems.
----------- Summary of paper -----------
This paper introduced ARM TrustZone to safeguard the IoT brokers in MQTT which is a typical publish-subscribe communication paradigm for IoT. Besides, the authors defined a mutual TLS-based handshake and two-layer encryption for end-to-end security. The experimental evaluation based on a fully implemented prototype highlighted the performance of the system.
----------- Strengths -----------
This paper is consolidated and well-structured. The contents are coherent and clear. The experiments are abundant and rigorous which are conducted with micro and macro-benchmarks and real-world industrial workloads. The deployment scenarios are detailed clearly.
----------- Weaknesses -----------
- There exists a question that whether existing works based on software to solve the security of IoT broker are as inefficient and impractical as the author mentioned. After all, the author only cites the example of homomorphic encryption, which is well-known as resource-consuming.

-  The work is actually an improved version of MQTT protocol, thus, it's expected to conduct several comparative experiments between the proposed scheme and the original one to highlight the corresponding strengths and novelty.

- Many works have proposed lightweight cryptographic-based schemes to encrypt data at the data source, implement device authentication, and establish access control mechanisms to achieve system security. This work exploited TEE to ensure the security in the client-broker link. What are the main advantages compared with the aforementioned works?

- To assess the overall performance of MQT-TZ, the authors scale up the numbers of subscribers to observe the dissemination delay. However, the impacts of the number of publishers on the scheme
haven't been discussed.
----------- Detailed comments -----------
This paper is valuable for real-world IoT application security. The idea of leveraging TEE for broker security is not very novel, but it's outstanding to implement the system based on this idea. However, there still remain some problems. The improvement suggestions are as follows.
- There exists a question that whether existing works based on software to solve the security of IoT broker are as inefficient and impractical as the author mentioned. After all, the author only cites the example of homomorphic encryption, which is well-known as resource-consuming.

-  The work is actually an improved version of MQTT protocol, thus, it's expected to conduct several comparative experiments between the proposed scheme and the original one to highlight the corresponding strengths and novelty.

- Many works have proposed lightweight cryptographic-based schemes to encrypt data at the data source, implement device authentication, and establish access control mechanisms to achieve system security. This work exploited TEE to ensure the security in the client-broker link. What are the main advantages compared with the aforementioned works?

- To assess the overall performance of MQT-TZ, the authors scale up the numbers of subscribers to observe the dissemination delay. However, the impacts of the number of publishers on the scheme
haven't been discussed.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 45
TITLE: MQT-TZ: Hardening IoT Brokers Using ARM TrustZone  (Practical Experience Report)
AUTHORS: Carlos Segarra, Ricard Delgado-Gonzalo and Valerio Schiavoni

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
weak accept
----------- Summary of paper -----------
This paper presents MQT-TZ, a secure MQTT broker leveraging ARM TRUSTZONE, a trusted execution environment (TEE). MQTT is a lightweight topic-based publish-subscribe protocol popular in edge and IoT settings. However, MQTT brokers must process data in clear, hence exposing a large attack surface. Section II describes two main real-world scenarios that expose security vulnerabilities and privacy concerns in applying MQTT. To address these problems, this paper proposes a trusted proxy with a mutual TLS-based handshake and a two-layer encryption, called MQT-TZ. The experimental evaluation results of MQT-TZ prototype show the efficiency of the proposed MQT-TZ.
----------- Strengths -----------
This paper addresses the security and privacy issues of IoT devices with traditional MQTT in real-world scenarios, which has valuable meaning for applications.

This paper releases an open-source prototype of proposed MQT-TZ.

This paper summarizes the experience from the implementation, deployment and evaluation of MQT-TZ, which motivates the future work and inspires the deployers of IoT devices.
----------- Weaknesses -----------
The presentation needs to be improved. For example, it is better to put BACKGROUND after INTRODUCTION instead of MOTIVATING SCENARIOS. The definitions of MQTT and TRUSTZONE in BACKGROUND are important for readers to understand the design of MQT-TZ.
----------- Detailed comments -----------
1.      This paper applies an LRU cache in TEE to accelerate the access to the key. The key will be stored in the heap memory temporarily which may expose the key to the attackers. Although the heap memory runs in TEE, it seems that the specialized APIs provided by TEE only protect persistent storage. Are there any other protections set for the heap memory to keep the key secure?

2.      Answer 1(A1) offers us a conclusion directly. Please explain why the mutual authentication prevents from either broker or client impersonation?

3.      According to Section V, currently, topic subscription lists and MQTT metadata are stored in a dedicated database (MQTT DB) in the REE. Why do the existing works not leverage TEE to keep these data structures secure? In addition to higher security, are there any other restrictions on TEE?

4.      How does TLS work? According to this paper, TLS is used to protect the communication link and prevent malicious packet interception and man-in-the-middle attacks. But I can not find the description of TLS.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 45
TITLE: MQT-TZ: Hardening IoT Brokers Using ARM TrustZone  (Practical Experience Report)
AUTHORS: Carlos Segarra, Ricard Delgado-Gonzalo and Valerio Schiavoni

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper is a practical experience report on providing security in publish-subscribe paradigm. The paper seems to show that their approach is better than previous techniques. From that perspective, I feel the paper is making an important contribution.

My main concern with the paper is that it is very hard to read. It would be very useful if the paper is organized in terms of

Assumptions made in the system
Adversary capability
Goal in the presence of adversary
..

Currently, it is spread all over the paper.

Another issue I have with the paper is that lessons learnt section is not very strong. For example, authors say:

Second, we have shown in our evaluation that the
mosquitto MQTT broker has a small CPU footprint. However,
code executed in TRUSTZONE can only be singlethreaded,
negatively affecting scalability.

What is not clear hear is why TRUSTZONE has to be single threaded. I am not sure if authors mean that they chose it to be single threaded. And, that was potentially a mistake. I do not see anything in the paper as to why it has to be single threaded.
----------- Summary of paper -----------
Please see above
----------- Strengths -----------
Please see above
----------- Weaknesses -----------
Please see above
----------- Detailed comments -----------
Please see above
